Gaia Data Release 3: spectroscopic binary-star orbital solutions. The SB1 processing chain

Gaia is an astrometric space experiment that is measuring positions, proper motions as well as parallaxes for a huge number of stars. It operates a medium-dispersion spectrometer, the RVS, that provides spectra and thus radial velocity time-series. The paper is centred on the analysis of the RV time-series. We try to fit orbital and trend models and restrict ourselves to the objects of spectral types F-G-K brighter than magnitude 12 presenting only one single spectrum (SB1). Suitable time-series are processed and analysed object per object, providing orbital or trend solutions. The results of the various fits are further filtered on the basis of several quality measures in order to discard spurious solutions. The objects only having a spectroscopic solution are classified in one of the three classes SB1 (eccentric model), SB1C (circular model) or TrendSB1 (mere trend model). We detail the methods used and describe the derived parameters and results. After a description of the models considered, and of the related quality tests of the fit, we detail the internal filtering that is intended to reject bad solutions. We also present a full validation of the pipeline. A description of the current content of the catalogue is provided. We present the SB1, SB1C and the TrendSB1 spectroscopic solutions contained in the SB-subcatalogue which is part of the DR3 catalogue. We delivered some 181327 orbital solutions in the class SB1, 202 in the class SB1C and 56808 in the associated class TrendSB1. This is a first release and the delivered SB-subcatalogue could be tuned and refined. However the majority of the entries are correct; this data set constitutes by far the largest set of spectroscopic orbital solutions ever constituted.

==> FIGS/C4NSS_378_RemoveList.csv <==
SourceID,NSS_Solution_type,table
5652165420962848384,AstroSpectroSB1,user_dr3int5.nss_two_body_orbit
5345295539595199232,AstroSpectroSB1,user_dr3int5.nss_two_body_orbit
1983687584045748352,AstroSpectroSB1,user_dr3int5.nss_two_body_orbit
4683799691854872576,AstroSpectroSB1,user_dr3int5.nss_two_body_orbit
4615702469980975360,AstroSpectroSB1,user_dr3int5.nss_two_body_orbit
1005434256105171456,AstroSpectroSB1,user_dr3int5.nss_two_body_orbit
5934944173646938880,AstroSpectroSB1,user_dr3int5.nss_two_body_orbit
1097026254757584512,AstroSpectroSB1,user_dr3int5.nss_two_body_orbit
5936223734682354944,AstroSpectroSB1,user_dr3int5.nss_two_body_orbit
2906349707156783232,AstroSpectroSB1,user_dr3int5.nss_two_body_orbit
2266645046023434112,AstroSpectroSB1,user_dr3int5.nss_two_body_orbit
25009461421254528,AstroSpectroSB1,user_dr3int5.nss_two_body_orbit
2062732574485288704,AstroSpectroSB1,user_dr3int5.nss_two_body_orbit
2854545662761342080,AstroSpectroSB1,user_dr3int5.nss_two_body_orbit
1694181735744784768,AstroSpectroSB1,user_dr3int5.nss_two_body_orbit
5239189506421494144,AstroSpectroSB1,user_dr3int5.nss_two_body_orbit
5496370563243141120,AstroSpectroSB1,user_dr3int5.nss_two_body_orbit
5004598083456890368,AstroSpectroSB1,user_dr3int5.nss_two_body_orbit
1026723206399001088,AstroSpectroSB1,user_dr3int5.nss_two_body_orbit
6749353127833654912,AstroSpectroSB1,user_dr3int5.nss_two_body_orbit
5414458188226914048,AstroSpectroSB1,user_dr3int5.nss_two_body_orbit
846560323448683392,AstroSpectroSB1,user_dr3int5.nss_two_body_orbit
4919583741318480512,AstroSpectroSB1,user_dr3int5.nss_two_body_orbit
2211714024921430144,AstroSpectroSB1,user_dr3int5.nss_two_body_orbit
5116993872899747712,AstroSpectroSB1,user_dr3int5.nss_two_body_orbit
5400954914122833664,AstroSpectroSB1,user_dr3int5.nss_two_body_orbit
4426375741731658496,AstroSpectroSB1,user_dr3int5.nss_two_body_orbit
5469264681040373760,AstroSpectroSB1,user_dr3int5.nss_two_body_orbit
4373503796664346240,AstroSpectroSB1,user_dr3int5.nss_two_body_orbit
674473319043704320,AstroSpectroSB1,user_dr3int5.nss_two_body_orbit
798782110816249344,AstroSpectroSB1,user_dr3int5.nss_two_body_orbit
5863965342343090688,AstroSpectroSB1,user_dr3int5.nss_two_body_orbit
1825599802228986368,AstroSpectroSB1,user_dr3int5.nss_two_body_orbit
2185939724317522304,AstroSpectroSB1,user_dr3int5.nss_two_body_orbit
1388844607931943424,AstroSpectroSB1,user_dr3int5.nss_two_body_orbit
4392642037793890304,AstroSpectroSB1,user_dr3int5.nss_two_body_orbit
4481690213225409664,AstroSpectroSB1,user_dr3int5.nss_two_body_orbit
6460756030192517888,AstroSpectroSB1,user_dr3int5.nss_two_body_orbit
1864666103178999552,AstroSpectroSB1,user_dr3int5.nss_two_body_orbit
2914532375770828032,AstroSpectroSB1,user_dr3int5.nss_two_body_orbit
458114925631439104,AstroSpectroSB1,user_dr3int5.nss_two_body_orbit
1293155970689022080,AstroSpectroSB1,user_dr3int5.nss_two_body_orbit
4979173766849953280,AstroSpectroSB1,user_dr3int5.nss_two_body_orbit
6422464919281773056,AstroSpectroSB1,user_dr3int5.nss_two_body_orbit
992219599510448768,AstroSpectroSB1,user_dr3int5.nss_two_body_orbit
6598887980931220608,AstroSpectroSB1,user_dr3int5.nss_two_body_orbit
5911773791463045120,AstroSpectroSB1,user_dr3int5.nss_two_body_orbit
224822781827210496,AstroSpectroSB1,user_dr3int5.nss_two_body_orbit
1803143445437128576,AstroSpectroSB1,user_dr3int5.nss_two_body_orbit
6365751250527380992,AstroSpectroSB1,user_dr3int5.nss_two_body_orbit
6039922249639581056,AstroSpectroSB1,user_dr3int5.nss_two_body_orbit
5822149639440922880,AstroSpectroSB1,user_dr3int5.nss_two_body_orbit
4918653554481470208,AstroSpectroSB1,user_dr3int5.nss_two_body_orbit
5370530568395393408,AstroSpectroSB1,user_dr3int5.nss_two_body_orbit
5114629166987500544,AstroSpectroSB1,user_dr3int5.nss_two_body_orbit
4298736013851571328,AstroSpectroSB1,user_dr3int5.nss_two_body_orbit
4606633801152642176,AstroSpectroSB1,user_dr3int5.nss_two_body_orbit
3082336503210018048,AstroSpectroSB1,user_dr3int5.nss_two_body_orbit
6243678453091352448,AstroSpectroSB1,user_dr3int5.nss_two_body_orbit
5419999486310518016,AstroSpectroSB1,user_dr3int5.nss_two_body_orbit
2001964800201653888,AstroSpectroSB1,user_dr3int5.nss_two_body_orbit
363074240029566080,AstroSpectroSB1,user_dr3int5.nss_two_body_orbit
4563412789341221376,AstroSpectroSB1,user_dr3int5.nss_two_body_orbit
208001387793013120,AstroSpectroSB1,user_dr3int5.nss_two_body_orbit
256289292786766592,AstroSpectroSB1,user_dr3int5.nss_two_body_orbit
2123714856604820480,AstroSpectroSB1,user_dr3int5.nss_two_body_orbit
6886899970882372864,AstroSpectroSB1,user_dr3int5.nss_two_body_orbit
2962701670945409920,AstroSpectroSB1,user_dr3int5.nss_two_body_orbit
4698134849580226176,AstroSpectroSB1,user_dr3int5.nss_two_body_orbit
5230935777555579136,AstroSpectroSB1,user_dr3int5.nss_two_body_orbit
4698991953253169280,AstroSpectroSB1,user_dr3int5.nss_two_body_orbit
1286834908404258432,AstroSpectroSB1,user_dr3int5.nss_two_body_orbit
2178837257167184896,AstroSpectroSB1,user_dr3int5.nss_two_body_orbit
5799432118624017792,AstroSpectroSB1,user_dr3int5.nss_two_body_orbit
5806411543541034112,AstroSpectroSB1,user_dr3int5.nss_two_body_orbit
5567067408562158464,AstroSpectroSB1,user_dr3int5.nss_two_body_orbit
1830051003248594048,AstroSpectroSB1,user_dr3int5.nss_two_body_orbit
6416203166201778048,AstroSpectroSB1,user_dr3int5.nss_two_body_orbit
4121028576576814720,AstroSpectroSB1,user_dr3int5.nss_two_body_orbit
4033620189601360512,AstroSpectroSB1,user_dr3int5.nss_two_body_orbit
485329865637912576,AstroSpectroSB1,user_dr3int5.nss_two_body_orbit
5200282600262039680,AstroSpectroSB1,user_dr3int5.nss_two_body_orbit
5352241188922026880,AstroSpectroSB1,user_dr3int5.nss_two_body_orbit
5588156011526324736,AstroSpectroSB1,user_dr3int5.nss_two_body_orbit
5891983097584607488,AstroSpectroSB1,user_dr3int5.nss_two_body_orbit
2166403773530976256,AstroSpectroSB1,user_dr3int5.nss_two_body_orbit
5649890222167621632,AstroSpectroSB1,user_dr3int5.nss_two_body_orbit
2060312171460466816,AstroSpectroSB1,user_dr3int5.nss_two_body_orbit
525651877610097536,AstroSpectroSB1,user_dr3int5.nss_two_body_orbit
6673007021833100416,AstroSpectroSB1,user_dr3int5.nss_two_body_orbit
5965238540805707520,AstroSpectroSB1,user_dr3int5.nss_two_body_orbit
4641975403405759360,AstroSpectroSB1,user_dr3int5.nss_two_body_orbit
3035650861537811456,AstroSpectroSB1,user_dr3int5.nss_two_body_orbit
5825126949468088576,AstroSpectroSB1,user_dr3int5.nss_two_body_orbit
2061153881941984000,AstroSpectroSB1,user_dr3int5.nss_two_body_orbit
1973390554574496256,AstroSpectroSB1,user_dr3int5.nss_two_body_orbit
1144570752450456192,AstroSpectroSB1,user_dr3int5.nss_two_body_orbit
6445836134144206080,AstroSpectroSB1,user_dr3int5.nss_two_body_orbit
6165524307593000448,AstroSpectroSB1,user_dr3int5.nss_two_body_orbit
2026933781562488960,AstroSpectroSB1,user_dr3int5.nss_two_body_orbit
2059170775305131776,AstroSpectroSB1,user_dr3int5.nss_two_body_orbit
435713235203990912,AstroSpectroSB1,user_dr3int5.nss_two_body_orbit
467020793713278208,AstroSpectroSB1,user_dr3int5.nss_two_body_orbit
1196428393742843904,AstroSpectroSB1,user_dr3int5.nss_two_body_orbit
1489244867251003264,AstroSpectroSB1,user_dr3int5.nss_two_body_orbit
1971909920427473152,AstroSpectroSB1,user_dr3int5.nss_two_body_orbit
435435741657433856,AstroSpectroSB1,user_dr3int5.nss_two_body_orbit
5848247754841471488,AstroSpectroSB1,user_dr3int5.nss_two_body_orbit
5943472329438476672,AstroSpectroSB1,user_dr3int5.nss_two_body_orbit
5280977751488375424,AstroSpectroSB1,user_dr3int5.nss_two_body_orbit
4522060324525421952,AstroSpectroSB1,user_dr3int5.nss_two_body_orbit
5226102191302083584,AstroSpectroSB1,user_dr3int5.nss_two_body_orbit
5832101838948852096,AstroSpectroSB1,user_dr3int5.nss_two_body_orbit
5649036721970020608,AstroSpectroSB1,user_dr3int5.nss_two_body_orbit
5349953685016677504,AstroSpectroSB1,user_dr3int5.nss_two_body_orbit
1092653703172225792,AstroSpectroSB1,user_dr3int5.nss_two_body_orbit
4029329654711730816,AstroSpectroSB1,user_dr3int5.nss_two_body_orbit
5877632065683218688,AstroSpectroSB1,user_dr3int5.nss_two_body_orbit
3552364220706705408,AstroSpectroSB1,user_dr3int5.nss_two_body_orbit
5535970303454660864,AstroSpectroSB1,user_dr3int5.nss_two_body_orbit
525603018061780992,AstroSpectroSB1,user_dr3int5.nss_two_body_orbit
5864447443799370752,AstroSpectroSB1,user_dr3int5.nss_two_body_orbit
5168458473143351552,AstroSpectroSB1,user_dr3int5.nss_two_body_orbit
3041513942875207552,AstroSpectroSB1,user_dr3int5.nss_two_body_orbit
2982477761958101632,AstroSpectroSB1,user_dr3int5.nss_two_body_orbit
5251246712258157696,AstroSpectroSB1,user_dr3int5.nss_two_body_orbit
453762955527409024,AstroSpectroSB1,user_dr3int5.nss_two_body_orbit
1515189042403479168,AstroSpectroSB1,user_dr3int5.nss_two_body_orbit
5373020137599654144,AstroSpectroSB1,user_dr3int5.nss_two_body_orbit
5350932765757960832,AstroSpectroSB1,user_dr3int5.nss_two_body_orbit
5701612142490289536,AstroSpectroSB1,user_dr3int5.nss_two_body_orbit
5900173222254591872,AstroSpectroSB1,user_dr3int5.nss_two_body_orbit
4167823864473413760,AstroSpectroSB1,user_dr3int5.nss_two_body_orbit
2251065717875049472,AstroSpectroSB1,user_dr3int5.nss_two_body_orbit
4357411658016528640,AstroSpectroSB1,user_dr3int5.nss_two_body_orbit
5909130320686422144,AstroSpectroSB1,user_dr3int5.nss_two_body_orbit
5704311782836256256,AstroSpectroSB1,user_dr3int5.nss_two_body_orbit
2066400712766350080,AstroSpectroSB1,user_dr3int5.nss_two_body_orbit
5653067535891750144,AstroSpectroSB1,user_dr3int5.nss_two_body_orbit
1851833904825692544,AstroSpectroSB1,user_dr3int5.nss_two_body_orbit
754328267292998784,AstroSpectroSB1,user_dr3int5.nss_two_body_orbit
905367664204649984,AstroSpectroSB1,user_dr3int5.nss_two_body_orbit
5304846087360292992,AstroSpectroSB1,user_dr3int5.nss_two_body_orbit
3419077508474119552,AstroSpectroSB1,user_dr3int5.nss_two_body_orbit
5658481634227170432,AstroSpectroSB1,user_dr3int5.nss_two_body_orbit
5520417264806301696,AstroSpectroSB1,user_dr3int5.nss_two_body_orbit
475412408195301888,AstroSpectroSB1,user_dr3int5.nss_two_body_orbit
6571902224671010944,AstroSpectroSB1,user_dr3int5.nss_two_body_orbit
2018078486725687296,AstroSpectroSB1,user_dr3int5.nss_two_body_orbit
6367757653089312384,AstroSpectroSB1,user_dr3int5.nss_two_body_orbit
6127742992126623104,AstroSpectroSB1,user_dr3int5.nss_two_body_orbit
3267873214881074432,AstroSpectroSB1,user_dr3int5.nss_two_body_orbit
2815577566219195008,AstroSpectroSB1,user_dr3int5.nss_two_body_orbit
5624586164647358336,AstroSpectroSB1,user_dr3int5.nss_two_body_orbit
5356673732604342272,AstroSpectroSB1,user_dr3int5.nss_two_body_orbit
38398936068862464,AstroSpectroSB1,user_dr3int5.nss_two_body_orbit
1118073342558186368,AstroSpectroSB1,user_dr3int5.nss_two_body_orbit
5725999310398443776,AstroSpectroSB1,user_dr3int5.nss_two_body_orbit
3414275494519258496,AstroSpectroSB1,user_dr3int5.nss_two_body_orbit
1104353675122912256,AstroSpectroSB1,user_dr3int5.nss_two_body_orbit
1894482831292034816,AstroSpectroSB1,user_dr3int5.nss_two_body_orbit
3407612557133811456,AstroSpectroSB1,user_dr3int5.nss_two_body_orbit
3330746485213016704,AstroSpectroSB1,user_dr3int5.nss_two_body_orbit
1147622069014560256,AstroSpectroSB1,user_dr3int5.nss_two_body_orbit
1562414200687435520,AstroSpectroSB1,user_dr3int5.nss_two_body_orbit
2091346230719345920,AstroSpectroSB1,user_dr3int5.nss_two_body_orbit
1868268545644740608,AstroSpectroSB1,user_dr3int5.nss_two_body_orbit
5376533176024896384,AstroSpectroSB1,user_dr3int5.nss_two_body_orbit
5412127189216251392,AstroSpectroSB1,user_dr3int5.nss_two_body_orbit
2191015104357393152,AstroSpectroSB1,user_dr3int5.nss_two_body_orbit
5005070736017918080,AstroSpectroSB1,user_dr3int5.nss_two_body_orbit
4196675560681824128,AstroSpectroSB1,user_dr3int5.nss_two_body_orbit
5404670919845445120,AstroSpectroSB1,user_dr3int5.nss_two_body_orbit
1812588039861233920,AstroSpectroSB1,user_dr3int5.nss_two_body_orbit
5581775747406808320,AstroSpectroSB1,user_dr3int5.nss_two_body_orbit
210507758907071232,AstroSpectroSB1,user_dr3int5.nss_two_body_orbit
1532272433737440512,AstroSpectroSB1,user_dr3int5.nss_two_body_orbit
4306956821766302720,AstroSpectroSB1,user_dr3int5.nss_two_body_orbit
1958203515852455296,AstroSpectroSB1,user_dr3int5.nss_two_body_orbit
5426879061851785984,AstroSpectroSB1,user_dr3int5.nss_two_body_orbit
1952034465350664448,AstroSpectroSB1,user_dr3int5.nss_two_body_orbit
568498952385463168,AstroSpectroSB1,user_dr3int5.nss_two_body_orbit
5221785886605183360,AstroSpectroSB1,user_dr3int5.nss_two_body_orbit
4551906052263160960,AstroSpectroSB1,user_dr3int5.nss_two_body_orbit
5628569587895825664,AstroSpectroSB1,user_dr3int5.nss_two_body_orbit
1938673200044558976,AstroSpectroSB1,user_dr3int5.nss_two_body_orbit
1814042109628531200,AstroSpectroSB1,user_dr3int5.nss_two_body_orbit
6500380608192370560,AstroSpectroSB1,user_dr3int5.nss_two_body_orbit
3678999785241262848,AstroSpectroSB1,user_dr3int5.nss_two_body_orbit
5996926362845583616,AstroSpectroSB1,user_dr3int5.nss_two_body_orbit
3045135042679407232,AstroSpectroSB1,user_dr3int5.nss_two_body_orbit
408956035625937408,AstroSpectroSB1,user_dr3int5.nss_two_body_orbit
4246222685663707520,AstroSpectroSB1,user_dr3int5.nss_two_body_orbit
5930287501390546176,AstroSpectroSB1,user_dr3int5.nss_two_body_orbit
5808444604958877568,AstroSpectroSB1,user_dr3int5.nss_two_body_orbit
277831577431571328,AstroSpectroSB1,user_dr3int5.nss_two_body_orbit
2035425275528797056,AstroSpectroSB1,user_dr3int5.nss_two_body_orbit
523349083643597184,AstroSpectroSB1,user_dr3int5.nss_two_body_orbit
5817651919640612608,AstroSpectroSB1,user_dr3int5.nss_two_body_orbit
5254085788720740224,AstroSpectroSB1,user_dr3int5.nss_two_body_orbit
4152353220483108736,AstroSpectroSB1,user_dr3int5.nss_two_body_orbit
5821474715410869248,AstroSpectroSB1,user_dr3int5.nss_two_body_orbit
5647709031616771200,AstroSpectroSB1,user_dr3int5.nss_two_body_orbit
2577579409575009664,AstroSpectroSB1,user_dr3int5.nss_two_body_orbit
1982282270745151104,AstroSpectroSB1,user_dr3int5.nss_two_body_orbit
3360479856609850496,AstroSpectroSB1,user_dr3int5.nss_two_body_orbit
5538076688554319616,AstroSpectroSB1,user_dr3int5.nss_two_body_orbit
3080008562216165376,AstroSpectroSB1,user_dr3int5.nss_two_body_orbit
3001874796344753408,AstroSpectroSB1,user_dr3int5.nss_two_body_orbit
6008003358369420032,AstroSpectroSB1,user_dr3int5.nss_two_body_orbit
6778413151435607680,AstroSpectroSB1,user_dr3int5.nss_two_body_orbit
513901293767917056,AstroSpectroSB1,user_dr3int5.nss_two_body_orbit
5715616519022358144,AstroSpectroSB1,user_dr3int5.nss_two_body_orbit
4171757436049231232,AstroSpectroSB1,user_dr3int5.nss_two_body_orbit
410852895044930432,AstroSpectroSB1,user_dr3int5.nss_two_body_orbit
2064799587614830080,AstroSpectroSB1,user_dr3int5.nss_two_body_orbit
5302226324794300672,AstroSpectroSB1,user_dr3int5.nss_two_body_orbit
661313023854578560,AstroSpectroSB1,user_dr3int5.nss_two_body_orbit
2068213983537364736,AstroSpectroSB1,user_dr3int5.nss_two_body_orbit
493360320610624000,AstroSpectroSB1,user_dr3int5.nss_two_body_orbit
166961978847673088,AstroSpectroSB1,user_dr3int5.nss_two_body_orbit
6571720014978876160,AstroSpectroSB1,user_dr3int5.nss_two_body_orbit
6071608864774575104,AstroSpectroSB1,user_dr3int5.nss_two_body_orbit
4904840316886286720,AstroSpectroSB1,user_dr3int5.nss_two_body_orbit
2197237549888375168,AstroSpectroSB1,user_dr3int5.nss_two_body_orbit
4521262422683866368,AstroSpectroSB1,user_dr3int5.nss_two_body_orbit
5610902806860637056,AstroSpectroSB1,user_dr3int5.nss_two_body_orbit
5617804480014843008,AstroSpectroSB1,user_dr3int5.nss_two_body_orbit
5193473840145068800,AstroSpectroSB1,user_dr3int5.nss_two_body_orbit
538368206320581376,AstroSpectroSB1,user_dr3int5.nss_two_body_orbit
2917856405583613056,AstroSpectroSB1,user_dr3int5.nss_two_body_orbit
4931454240651298176,AstroSpectroSB1,user_dr3int5.nss_two_body_orbit
1039642090068316032,AstroSpectroSB1,user_dr3int5.nss_two_body_orbit
5866979374204475776,AstroSpectroSB1,user_dr3int5.nss_two_body_orbit
4529523298367771776,AstroSpectroSB1,user_dr3int5.nss_two_body_orbit
2035687337226254720,AstroSpectroSB1,user_dr3int5.nss_two_body_orbit
4334244054666486400,AstroSpectroSB1,user_dr3int5.nss_two_body_orbit
1601376395946349312,AstroSpectroSB1,user_dr3int5.nss_two_body_orbit
6657668014291230848,AstroSpectroSB1,user_dr3int5.nss_two_body_orbit
2125711466646731264,AstroSpectroSB1,user_dr3int5.nss_two_body_orbit
6263293190777907840,AstroSpectroSB1,user_dr3int5.nss_two_body_orbit
6826827397183772544,AstroSpectroSB1,user_dr3int5.nss_two_body_orbit
2225943358948358144,AstroSpectroSB1,user_dr3int5.nss_two_body_orbit
6361140444219064576,AstroSpectroSB1,user_dr3int5.nss_two_body_orbit
5588698517435840512,AstroSpectroSB1,user_dr3int5.nss_two_body_orbit
6439910286163390848,AstroSpectroSB1,user_dr3int5.nss_two_body_orbit
473168957800169472,AstroSpectroSB1,user_dr3int5.nss_two_body_orbit
6661102819895651584,AstroSpectroSB1,user_dr3int5.nss_two_body_orbit
2209365090124193536,AstroSpectroSB1,user_dr3int5.nss_two_body_orbit
4794646750450667648,AstroSpectroSB1,user_dr3int5.nss_two_body_orbit
2045583281159673600,AstroSpectroSB1,user_dr3int5.nss_two_body_orbit
6021231651497097472,AstroSpectroSB1,user_dr3int5.nss_two_body_orbit
6017167027562054016,AstroSpectroSB1,user_dr3int5.nss_two_body_orbit
5936253932523544960,AstroSpectroSB1,user_dr3int5.nss_two_body_orbit
5331670838167301632,AstroSpectroSB1,user_dr3int5.nss_two_body_orbit
5625289920810787584,AstroSpectroSB1,user_dr3int5.nss_two_body_orbit
1646224478810574336,AstroSpectroSB1,user_dr3int5.nss_two_body_orbit
1787765229130786944,AstroSpectroSB1,user_dr3int5.nss_two_body_orbit
5377572420670460032,AstroSpectroSB1,user_dr3int5.nss_two_body_orbit
4911992541241937920,AstroSpectroSB1,user_dr3int5.nss_two_body_orbit
2532505377070435968,AstroSpectroSB1,user_dr3int5.nss_two_body_orbit
5695373685317348992,AstroSpectroSB1,user_dr3int5.nss_two_body_orbit
1443548197632528256,AstroSpectroSB1,user_dr3int5.nss_two_body_orbit
1393332956131977600,AstroSpectroSB1,user_dr3int5.nss_two_body_orbit
5253865577159905536,AstroSpectroSB1,user_dr3int5.nss_two_body_orbit
1152583855754611200,AstroSpectroSB1,user_dr3int5.nss_two_body_orbit
6072574549537818496,AstroSpectroSB1,user_dr3int5.nss_two_body_orbit
5630034966318901760,AstroSpectroSB1,user_dr3int5.nss_two_body_orbit
501662045715230848,AstroSpectroSB1,user_dr3int5.nss_two_body_orbit
5880474337564850816,AstroSpectroSB1,user_dr3int5.nss_two_body_orbit
2171331131803414144,AstroSpectroSB1,user_dr3int5.nss_two_body_orbit
5340152986301337984,AstroSpectroSB1,user_dr3int5.nss_two_body_orbit
5235266070983865728,AstroSpectroSB1,user_dr3int5.nss_two_body_orbit
4533670102159075200,AstroSpectroSB1,user_dr3int5.nss_two_body_orbit
1934131667267176192,AstroSpectroSB1,user_dr3int5.nss_two_body_orbit
1164298430593901952,AstroSpectroSB1,user_dr3int5.nss_two_body_orbit
4562094096943385728,AstroSpectroSB1,user_dr3int5.nss_two_body_orbit
5229617433056528896,AstroSpectroSB1,user_dr3int5.nss_two_body_orbit
1815484192152080768,AstroSpectroSB1,user_dr3int5.nss_two_body_orbit
3485844866738133120,AstroSpectroSB1,user_dr3int5.nss_two_body_orbit
1981058136360722560,AstroSpectroSB1,user_dr3int5.nss_two_body_orbit
5656410326117605888,AstroSpectroSB1,user_dr3int5.nss_two_body_orbit
5010030736050699392,AstroSpectroSB1,user_dr3int5.nss_two_body_orbit
634657421725284224,AstroSpectroSB1,user_dr3int5.nss_two_body_orbit
425491213044673664,AstroSpectroSB1,user_dr3int5.nss_two_body_orbit
487773736389507584,AstroSpectroSB1,user_dr3int5.nss_two_body_orbit
3212159723751487360,AstroSpectroSB1,user_dr3int5.nss_two_body_orbit
6077894089861750272,AstroSpectroSB1,user_dr3int5.nss_two_body_orbit
434980513782228224,AstroSpectroSB1,user_dr3int5.nss_two_body_orbit
509511905910964224,AstroSpectroSB1,user_dr3int5.nss_two_body_orbit
1014680805295401472,AstroSpectroSB1,user_dr3int5.nss_two_body_orbit
4814033854868288000,AstroSpectroSB1,user_dr3int5.nss_two_body_orbit
5239426726063012352,AstroSpectroSB1,user_dr3int5.nss_two_body_orbit
6078074169253752064,AstroSpectroSB1,user_dr3int5.nss_two_body_orbit
6026489374341343232,AstroSpectroSB1,user_dr3int5.nss_two_body_orbit
5923198301407769216,AstroSpectroSB1,user_dr3int5.nss_two_body_orbit
3041757793936409728,AstroSpectroSB1,user_dr3int5.nss_two_body_orbit
5589294551515374336,AstroSpectroSB1,user_dr3int5.nss_two_body_orbit
5821648747488927232,AstroSpectroSB1,user_dr3int5.nss_two_body_orbit
6077945934403986048,AstroSpectroSB1,user_dr3int5.nss_two_body_orbit
4585199951547190656,AstroSpectroSB1,user_dr3int5.nss_two_body_orbit
418491137905683840,AstroSpectroSB1,user_dr3int5.nss_two_body_orbit
6027381524943385088,AstroSpectroSB1,user_dr3int5.nss_two_body_orbit
1735938060631182848,AstroSpectroSB1,user_dr3int5.nss_two_body_orbit
3931278368843037440,AstroSpectroSB1,user_dr3int5.nss_two_body_orbit
4582686403544879104,AstroSpectroSB1,user_dr3int5.nss_two_body_orbit
4854948709761583232,AstroSpectroSB1,user_dr3int5.nss_two_body_orbit
6246956612650770176,AstroSpectroSB1,user_dr3int5.nss_two_body_orbit
5691565904745050368,AstroSpectroSB1,user_dr3int5.nss_two_body_orbit
3545715168952975616,AstroSpectroSB1,user_dr3int5.nss_two_body_orbit
152021295154866048,AstroSpectroSB1,user_dr3int5.nss_two_body_orbit
5649332765473117696,AstroSpectroSB1,user_dr3int5.nss_two_body_orbit
4523679359697532928,AstroSpectroSB1,user_dr3int5.nss_two_body_orbit
4519371198280120064,AstroSpectroSB1,user_dr3int5.nss_two_body_orbit
5587130510777065856,AstroSpectroSB1,user_dr3int5.nss_two_body_orbit
5831526416389444096,AstroSpectroSB1,user_dr3int5.nss_two_body_orbit
3702074140557151232,AstroSpectroSB1,user_dr3int5.nss_two_body_orbit
5833766666985271424,AstroSpectroSB1,user_dr3int5.nss_two_body_orbit
5227636972096699136,AstroSpectroSB1,user_dr3int5.nss_two_body_orbit
6059013310577652992,AstroSpectroSB1,user_dr3int5.nss_two_body_orbit
2936836896854673536,AstroSpectroSB1,user_dr3int5.nss_two_body_orbit
1900472283445422464,AstroSpectroSB1,user_dr3int5.nss_two_body_orbit
6917376783936961152,AstroSpectroSB1,user_dr3int5.nss_two_body_orbit
4516662272186039552,AstroSpectroSB1,user_dr3int5.nss_two_body_orbit
1800121678242724480,AstroSpectroSB1,user_dr3int5.nss_two_body_orbit
6192661624660314752,AstroSpectroSB1,user_dr3int5.nss_two_body_orbit
5320925993928760832,AstroSpectroSB1,user_dr3int5.nss_two_body_orbit
424853835593968256,AstroSpectroSB1,user_dr3int5.nss_two_body_orbit
5935065910201511808,AstroSpectroSB1,user_dr3int5.nss_two_body_orbit
1867123099350686976,AstroSpectroSB1,user_dr3int5.nss_two_body_orbit
1576604978792096768,AstroSpectroSB1,user_dr3int5.nss_two_body_orbit
5627938163284726656,AstroSpectroSB1,user_dr3int5.nss_two_body_orbit
5865762562765177856,AstroSpectroSB1,user_dr3int5.nss_two_body_orbit
3429026095842963328,AstroSpectroSB1,user_dr3int5.nss_two_body_orbit
3001896580418783488,AstroSpectroSB1,user_dr3int5.nss_two_body_orbit
5342933788636093440,AstroSpectroSB1,user_dr3int5.nss_two_body_orbit
2018833194048029568,AstroSpectroSB1,user_dr3int5.nss_two_body_orbit
3525849605177462144,AstroSpectroSB1,user_dr3int5.nss_two_body_orbit
1124790641345733760,AstroSpectroSB1,user_dr3int5.nss_two_body_orbit
6133200383724950272,AstroSpectroSB1,user_dr3int5.nss_two_body_orbit
821433321658798720,AstroSpectroSB1,user_dr3int5.nss_two_body_orbit
6478388417131525632,AstroSpectroSB1,user_dr3int5.nss_two_body_orbit
472754957311207936,AstroSpectroSB1,user_dr3int5.nss_two_body_orbit
1947821549105833216,AstroSpectroSB1,user_dr3int5.nss_two_body_orbit
2167612652195982208,AstroSpectroSB1,user_dr3int5.nss_two_body_orbit
4490408343994388608,AstroSpectroSB1,user_dr3int5.nss_two_body_orbit
3454120318441986688,AstroSpectroSB1,user_dr3int5.nss_two_body_orbit
5196619542912955648,AstroSpectroSB1,user_dr3int5.nss_two_body_orbit
4503590796919518848,AstroSpectroSB1,user_dr3int5.nss_two_body_orbit
6129753071178996352,AstroSpectroSB1,user_dr3int5.nss_two_body_orbit
3730807884084054528,AstroSpectroSB1,user_dr3int5.nss_two_body_orbit
5057652955472159104,AstroSpectroSB1,user_dr3int5.nss_two_body_orbit
2005535769143232512,AstroSpectroSB1,user_dr3int5.nss_two_body_orbit
6705674852323754112,AstroSpectroSB1,user_dr3int5.nss_two_body_orbit
467992353976812672,AstroSpectroSB1,user_dr3int5.nss_two_body_orbit
5620072360181997696,AstroSpectroSB1,user_dr3int5.nss_two_body_orbit
2088802201334124672,AstroSpectroSB1,user_dr3int5.nss_two_body_orbit
4532217342367271296,AstroSpectroSB1,user_dr3int5.nss_two_body_orbit
5372859093506586112,AstroSpectroSB1,user_dr3int5.nss_two_body_orbit
5417446244213884416,AstroSpectroSB1,user_dr3int5.nss_two_body_orbit
11836281328824576,AstroSpectroSB1,user_dr3int5.nss_two_body_orbit
1549257517565651584,AstroSpectroSB1,user_dr3int5.nss_two_body_orbit
2141521584856687360,AstroSpectroSB1,user_dr3int5.nss_two_body_orbit
3708492470964657408,AstroSpectroSB1,user_dr3int5.nss_two_body_orbit
2031675799098532224,AstroSpectroSB1,user_dr3int5.nss_two_body_orbit
5017371694151631616,AstroSpectroSB1,user_dr3int5.nss_two_body_orbit
5818518845886844800,AstroSpectroSB1,user_dr3int5.nss_two_body_orbit
692644157442143744,AstroSpectroSB1,user_dr3int5.nss_two_body_orbit
5350711008008220672,AstroSpectroSB1,user_dr3int5.nss_two_body_orbit
1951484812614004480,AstroSpectroSB1,user_dr3int5.nss_two_body_orbit
6587448357014050944,AstroSpectroSB1,user_dr3int5.nss_two_body_orbit
6408980165080571008,AstroSpectroSB1,user_dr3int5.nss_two_body_orbit
4970966359226491776,AstroSpectroSB1,user_dr3int5.nss_two_body_orbit
3767123516198813184,AstroSpectroSB1,user_dr3int5.nss_two_body_orbit
5585854798106279424,AstroSpectroSB1,user_dr3int5.nss_two_body_orbit
4110012844455485952,AstroSpectroSB1,user_dr3int5.nss_two_body_orbit
1860641233484348928,AstroSpectroSB1,user_dr3int5.nss_two_body_orbit
5214882877726623232,AstroSpectroSB1,user_dr3int5.nss_two_body_orbit
5947729230446919808,AstroSpectroSB1,user_dr3int5.nss_two_body_orbit
5719835993666778496,AstroSpectroSB1,user_dr3int5.nss_two_body_orbit
1839928461639011712,AstroSpectroSB1,user_dr3int5.nss_two_body_orbit
6423266119660752384,AstroSpectroSB1,user_dr3int5.nss_two_body_orbit
2037405324139771520,AstroSpectroSB1,user_dr3int5.nss_two_body_orbit
6079882591002162048,AstroSpectroSB1,user_dr3int5.nss_two_body_orbit
559229485247714944,AstroSpectroSB1,user_dr3int5.nss_two_body_orbit
6442235920758614912,AstroSpectroSB1,user_dr3int5.nss_two_body_orbit
1990822418076769408,AstroSpectroSB1,user_dr3int5.nss_two_body_orbit
2909185931761242496,AstroSpectroSB1,user_dr3int5.nss_two_body_orbit
510124196450453120,AstroSpectroSB1,user_dr3int5.nss_two_body_orbit
4641883383730280064,AstroSpectroSB1,user_dr3int5.nss_two_body_orbit
1099464932891586304,AstroSpectroSB1,user_dr3int5.nss_two_body_orbit
6769813252524328448,AstroSpectroSB1,user_dr3int5.nss_two_body_orbit
5441441852835877760,AstroSpectroSB1,user_dr3int5.nss_two_body_orbit
5695708967644721664,AstroSpectroSB1,user_dr3int5.nss_two_body_orbit
1823744685597226752,AstroSpectroSB1,user_dr3int5.nss_two_body_orbit
6665903730040252032,AstroSpectroSB1,user_dr3int5.nss_two_body_orbit
6066779710942197248,AstroSpectroSB1,user_dr3int5.nss_two_body_orbit
1341749230676360960,AstroSpectroSB1,user_dr3int5.nss_two_body_orbit
1865099276399866112,AstroSpectroSB1,user_dr3int5.nss_two_body_orbit
3339288900287616384,AstroSpectroSB1,user_dr3int5.nss_two_body_orbit
1546518118708917888,AstroSpectroSB1,user_dr3int5.nss_two_body_orbit
6629441901538026880,AstroSpectroSB1,user_dr3int5.nss_two_body_orbit
6418623294376179840,AstroSpectroSB1,user_dr3int5.nss_two_body_orbit
6407878626226466944,AstroSpectroSB1,user_dr3int5.nss_two_body_orbit
4932239291953536896,AstroSpectroSB1,user_dr3int5.nss_two_body_orbit
5628302617028709888,AstroSpectroSB1,user_dr3int5.nss_two_body_orbit
5695256724768577792,AstroSpectroSB1,user_dr3int5.nss_two_body_orbit
279456930495694720,AstroSpectroSB1,user_dr3int5.nss_two_body_orbit
4962839456468432640,AstroSpectroSB1,user_dr3int5.nss_two_body_orbit
6678329761920156800,AstroSpectroSB1,user_dr3int5.nss_two_body_orbit
3131541336479602048,AstroSpectroSB1,user_dr3int5.nss_two_body_orbit
5894785752728546304,AstroSpectroSB1,user_dr3int5.nss_two_body_orbit
1041421546558886144,AstroSpectroSB1,user_dr3int5.nss_two_body_orbit
423834347798756736,AstroSpectroSB1,user_dr3int5.nss_two_body_orbit
6490546644912014208,AstroSpectroSB1,user_dr3int5.nss_two_body_orbit
2160336560972583168,AstroSpectroSB1,user_dr3int5.nss_two_body_orbit
6057791924959696128,AstroSpectroSB1,user_dr3int5.nss_two_body_orbit
2070645347347407872,AstroSpectroSB1,user_dr3int5.nss_two_body_orbit
2540364166493900032,AstroSpectroSB1,user_dr3int5.nss_two_body_orbit
2130461253797239808,AstroSpectroSB1,user_dr3int5.nss_two_body_orbit
442643560074417536,AstroSpectroSB1,user_dr3int5.nss_two_body_orbit
388990828609782144,AstroSpectroSB1,user_dr3int5.nss_two_body_orbit
5876384463602073472,AstroSpectroSB1,user_dr3int5.nss_two_body_orbit
3538325454380066944,AstroSpectroSB1,user_dr3int5.nss_two_body_orbit
3333465165152095488,AstroSpectroSB1,user_dr3int5.nss_two_body_orbit
557182293379123712,AstroSpectroSB1,user_dr3int5.nss_two_body_orbit
1971703285270981888,AstroSpectroSB1,user_dr3int5.nss_two_body_orbit
6417223375553529600,AstroSpectroSB1,user_dr3int5.nss_two_body_orbit
5283044764643362176,AstroSpectroSB1,user_dr3int5.nss_two_body_orbit
5536668149739963904,AstroSpectroSB1,user_dr3int5.nss_two_body_orbit
976201334298139904,AstroSpectroSB1,user_dr3int5.nss_two_body_orbit
5824970509585113856,AstroSpectroSB1,user_dr3int5.nss_two_body_orbit
3429273554674677760,AstroSpectroSB1,user_dr3int5.nss_two_body_orbit
1908936422738347264,AstroSpectroSB1,user_dr3int5.nss_two_body_orbit
490953249140640000,AstroSpectroSB1,user_dr3int5.nss_two_body_orbit
1963470417072110592,AstroSpectroSB1,user_dr3int5.nss_two_body_orbit
559868060986801024,AstroSpectroSB1,user_dr3int5.nss_two_body_orbit
179440675610186624,AstroSpectroSB1,user_dr3int5.nss_two_body_orbit
3222180191690519296,AstroSpectroSB1,user_dr3int5.nss_two_body_orbit
4618746708440487808,AstroSpectroSB1,user_dr3int5.nss_two_body_orbit
4514261183640439168,AstroSpectroSB1,user_dr3int5.nss_two_body_orbit
6072015069926735616,AstroSpectroSB1,user_dr3int5.nss_two_body_orbit
5827385067136891776,AstroSpectroSB1,user_dr3int5.nss_two_body_orbit
1828412245567091584,AstroSpectroSB1,user_dr3int5.nss_two_body_orbit
5322049767835227648,AstroSpectroSB1,user_dr3int5.nss_two_body_orbit
412145993736427904,AstroSpectroSB1,user_dr3int5.nss_two_body_orbit
2353617309132684032,AstroSpectroSB1,user_dr3int5.nss_two_body_orbit
6078077880105436544,AstroSpectroSB1,user_dr3int5.nss_two_body_orbit
5935521215408677120,AstroSpectroSB1,user_dr3int5.nss_two_body_orbit
5788856736589045504,AstroSpectroSB1,user_dr3int5.nss_two_body_orbit
4576797689845100160,AstroSpectroSB1,user_dr3int5.nss_two_body_orbit
6077322206383021568,AstroSpectroSB1,user_dr3int5.nss_two_body_orbit
3421381977470061056,AstroSpectroSB1,user_dr3int5.nss_two_body_orbit
2336013612575581440,AstroSpectroSB1,user_dr3int5.nss_two_body_orbit
3004144665084657792,AstroSpectroSB1,user_dr3int5.nss_two_body_orbit
5438471659613212672,AstroSpectroSB1,user_dr3int5.nss_two_body_orbit
466352569823910144,AstroSpectroSB1,user_dr3int5.nss_two_body_orbit
6071624056094577408,AstroSpectroSB1,user_dr3int5.nss_two_body_orbit
5373564670729037952,AstroSpectroSB1,user_dr3int5.nss_two_body_orbit
5395037892297958656,AstroSpectroSB1,user_dr3int5.nss_two_body_orbit
5390912559031408384,AstroSpectroSB1,user_dr3int5.nss_two_body_orbit
4451051497075897984,AstroSpectroSB1,user_dr3int5.nss_two_body_orbit
5085062474683178880,AstroSpectroSB1,user_dr3int5.nss_two_body_orbit
1529152878733004544,AstroSpectroSB1,user_dr3int5.nss_two_body_orbit
5407135299044209280,AstroSpectroSB1,user_dr3int5.nss_two_body_orbit
1974299713253064192,AstroSpectroSB1,user_dr3int5.nss_two_body_orbit
1870161634097652864,AstroSpectroSB1,user_dr3int5.nss_two_body_orbit
4697822725716143616,AstroSpectroSB1,user_dr3int5.nss_two_body_orbit
5869026222524109824,AstroSpectroSB1,user_dr3int5.nss_two_body_orbit
5949511946801508736,AstroSpectroSB1,user_dr3int5.nss_two_body_orbit
5434240292193687040,AstroSpectroSB1,user_dr3int5.nss_two_body_orbit
6073390387161710592,AstroSpectroSB1,user_dr3int5.nss_two_body_orbit
1854086464855454720,AstroSpectroSB1,user_dr3int5.nss_two_body_orbit
2174666156732048128,AstroSpectroSB1,user_dr3int5.nss_two_body_orbit
5358258438095691648,AstroSpectroSB1,user_dr3int5.nss_two_body_orbit
5874536047102042624,AstroSpectroSB1,user_dr3int5.nss_two_body_orbit
4780791873149084800,AstroSpectroSB1,user_dr3int5.nss_two_body_orbit
5634320209808198912,AstroSpectroSB1,user_dr3int5.nss_two_body_orbit
493649801406581760,AstroSpectroSB1,user_dr3int5.nss_two_body_orbit
2732243587085215616,AstroSpectroSB1,user_dr3int5.nss_two_body_orbit
5867391317452041088,AstroSpectroSB1,user_dr3int5.nss_two_body_orbit
1939472849939558784,AstroSpectroSB1,user_dr3int5.nss_two_body_orbit
5623459916841777920,AstroSpectroSB1,user_dr3int5.nss_two_body_orbit
114883503220328704,AstroSpectroSB1,user_dr3int5.nss_two_body_orbit
1753319866298347136,AstroSpectroSB1,user_dr3int5.nss_two_body_orbit
5392436722665780096,AstroSpectroSB1,user_dr3int5.nss_two_body_orbit
2033617089964348544,AstroSpectroSB1,user_dr3int5.nss_two_body_orbit
1291010475609687168,AstroSpectroSB1,user_dr3int5.nss_two_body_orbit
1512033860645119104,AstroSpectroSB1,user_dr3int5.nss_two_body_orbit
567401085728224512,AstroSpectroSB1,user_dr3int5.nss_two_body_orbit
1442371346528698624,AstroSpectroSB1,user_dr3int5.nss_two_body_orbit
4849976271504648320,AstroSpectroSB1,user_dr3int5.nss_two_body_orbit
2165804436604003840,AstroSpectroSB1,user_dr3int5.nss_two_body_orbit
1909456564754588544,AstroSpectroSB1,user_dr3int5.nss_two_body_orbit
1940457466900421888,AstroSpectroSB1,user_dr3int5.nss_two_body_orbit
708071817408256768,AstroSpectroSB1,user_dr3int5.nss_two_body_orbit
2647886100064637312,AstroSpectroSB1,user_dr3int5.nss_two_body_orbit
6063710596033906176,AstroSpectroSB1,user_dr3int5.nss_two_body_orbit
1639395549529988608,AstroSpectroSB1,user_dr3int5.nss_two_body_orbit
1268278111360732160,AstroSpectroSB1,user_dr3int5.nss_two_body_orbit
5857878888260051712,AstroSpectroSB1,user_dr3int5.nss_two_body_orbit
3948578909428308096,AstroSpectroSB1,user_dr3int5.nss_two_body_orbit
1908898356444699264,AstroSpectroSB1,user_dr3int5.nss_two_body_orbit
5808974986186695936,AstroSpectroSB1,user_dr3int5.nss_two_body_orbit
2472473554022418816,AstroSpectroSB1,user_dr3int5.nss_two_body_orbit
5331728459445820672,AstroSpectroSB1,user_dr3int5.nss_two_body_orbit
6731591788803912832,AstroSpectroSB1,user_dr3int5.nss_two_body_orbit
1474633216712173568,AstroSpectroSB1,user_dr3int5.nss_two_body_orbit
5812197379885594240,AstroSpectroSB1,user_dr3int5.nss_two_body_orbit
4531586531936747392,AstroSpectroSB1,user_dr3int5.nss_two_body_orbit
5305351931427136000,AstroSpectroSB1,user_dr3int5.nss_two_body_orbit
1298952419896739840,AstroSpectroSB1,user_dr3int5.nss_two_body_orbit
5536667526961853312,AstroSpectroSB1,user_dr3int5.nss_two_body_orbit
6009300331104540800,AstroSpectroSB1,user_dr3int5.nss_two_body_orbit
5408877788775197312,AstroSpectroSB1,user_dr3int5.nss_two_body_orbit
6076186445236739712,AstroSpectroSB1,user_dr3int5.nss_two_body_orbit
3930666284463785984,AstroSpectroSB1,user_dr3int5.nss_two_body_orbit
5596289683160662272,AstroSpectroSB1,user_dr3int5.nss_two_body_orbit
436544156757569792,AstroSpectroSB1,user_dr3int5.nss_two_body_orbit
1487161395796404480,AstroSpectroSB1,user_dr3int5.nss_two_body_orbit
5867609707947989248,AstroSpectroSB1,user_dr3int5.nss_two_body_orbit
4520927866215935360,AstroSpectroSB1,user_dr3int5.nss_two_body_orbit
2706727594400692352,AstroSpectroSB1,user_dr3int5.nss_two_body_orbit
2877798409544633600,AstroSpectroSB1,user_dr3int5.nss_two_body_orbit
506362561012399232,AstroSpectroSB1,user_dr3int5.nss_two_body_orbit
664869909609073664,AstroSpectroSB1,user_dr3int5.nss_two_body_orbit
5817262005323428992,AstroSpectroSB1,user_dr3int5.nss_two_body_orbit
1769916822516111232,AstroSpectroSB1,user_dr3int5.nss_two_body_orbit
2172252350747845760,AstroSpectroSB1,user_dr3int5.nss_two_body_orbit
6073928765589773056,AstroSpectroSB1,user_dr3int5.nss_two_body_orbit
5385768940556942208,AstroSpectroSB1,user_dr3int5.nss_two_body_orbit
1810305488086184320,AstroSpectroSB1,user_dr3int5.nss_two_body_orbit
3323015960696159488,AstroSpectroSB1,user_dr3int5.nss_two_body_orbit
2223278555080280704,AstroSpectroSB1,user_dr3int5.nss_two_body_orbit
417621316825263360,AstroSpectroSB1,user_dr3int5.nss_two_body_orbit
2014458924476729472,AstroSpectroSB1,user_dr3int5.nss_two_body_orbit
2262130073323068800,AstroSpectroSB1,user_dr3int5.nss_two_body_orbit
549029345940764928,AstroSpectroSB1,user_dr3int5.nss_two_body_orbit
5431491989860411264,AstroSpectroSB1,user_dr3int5.nss_two_body_orbit
5600503664554950784,AstroSpectroSB1,user_dr3int5.nss_two_body_orbit
501558962203267328,AstroSpectroSB1,user_dr3int5.nss_two_body_orbit
5933342739327189376,AstroSpectroSB1,user_dr3int5.nss_two_body_orbit
4756351756902304512,AstroSpectroSB1,user_dr3int5.nss_two_body_orbit
1684676423362545024,AstroSpectroSB1,user_dr3int5.nss_two_body_orbit
6057014978219634432,AstroSpectroSB1,user_dr3int5.nss_two_body_orbit
2011075456622290432,AstroSpectroSB1,user_dr3int5.nss_two_body_orbit
5202762170779829504,AstroSpectroSB1,user_dr3int5.nss_two_body_orbit
1205181876391393920,AstroSpectroSB1,user_dr3int5.nss_two_body_orbit
1279976468403635712,AstroSpectroSB1,user_dr3int5.nss_two_body_orbit
2225463868801221760,AstroSpectroSB1,user_dr3int5.nss_two_body_orbit
408602985015307392,AstroSpectroSB1,user_dr3int5.nss_two_body_orbit
283981180324346880,AstroSpectroSB1,user_dr3int5.nss_two_body_orbit
1957966021339853568,AstroSpectroSB1,user_dr3int5.nss_two_body_orbit
2944065051936453760,AstroSpectroSB1,user_dr3int5.nss_two_body_orbit
1529753276503820416,AstroSpectroSB1,user_dr3int5.nss_two_body_orbit
5297974586351003520,AstroSpectroSB1,user_dr3int5.nss_two_body_orbit
982029123881601280,AstroSpectroSB1,user_dr3int5.nss_two_body_orbit
1044847865308726400,AstroSpectroSB1,user_dr3int5.nss_two_body_orbit
6537187790722740224,AstroSpectroSB1,user_dr3int5.nss_two_body_orbit
3463568284419278464,AstroSpectroSB1,user_dr3int5.nss_two_body_orbit
2897537563839952128,AstroSpectroSB1,user_dr3int5.nss_two_body_orbit
4656272726771934592,AstroSpectroSB1,user_dr3int5.nss_two_body_orbit
5941529354951102848,AstroSpectroSB1,user_dr3int5.nss_two_body_orbit
6810807920789571840,AstroSpectroSB1,user_dr3int5.nss_two_body_orbit
2923353688841985536,AstroSpectroSB1,user_dr3int5.nss_two_body_orbit
4964357297911032192,AstroSpectroSB1,user_dr3int5.nss_two_body_orbit
5649134441065072128,AstroSpectroSB1,user_dr3int5.nss_two_body_orbit
5372918638934498304,AstroSpectroSB1,user_dr3int5.nss_two_body_orbit
4624847554866259328,AstroSpectroSB1,user_dr3int5.nss_two_body_orbit
527750875366654464,AstroSpectroSB1,user_dr3int5.nss_two_body_orbit
2215303174470904064,AstroSpectroSB1,user_dr3int5.nss_two_body_orbit
2183403803831408000,AstroSpectroSB1,user_dr3int5.nss_two_body_orbit
6090850219485854592,AstroSpectroSB1,user_dr3int5.nss_two_body_orbit
1975611499346343936,AstroSpectroSB1,user_dr3int5.nss_two_body_orbit
3408342254897090048,AstroSpectroSB1,user_dr3int5.nss_two_body_orbit
2927735238379453696,AstroSpectroSB1,user_dr3int5.nss_two_body_orbit
1817725267423024512,AstroSpectroSB1,user_dr3int5.nss_two_body_orbit
1462479279601228160,AstroSpectroSB1,user_dr3int5.nss_two_body_orbit
4144900726367431296,AstroSpectroSB1,user_dr3int5.nss_two_body_orbit
3239300863342301440,AstroSpectroSB1,user_dr3int5.nss_two_body_orbit
5338199154143753600,AstroSpectroSB1,user_dr3int5.nss_two_body_orbit
2035372258446221952,AstroSpectroSB1,user_dr3int5.nss_two_body_orbit
180211914298189056,AstroSpectroSB1,user_dr3int5.nss_two_body_orbit
5426660362112389504,AstroSpectroSB1,user_dr3int5.nss_two_body_orbit
1115826975880399488,AstroSpectroSB1,user_dr3int5.nss_two_body_orbit
5935376212999828736,AstroSpectroSB1,user_dr3int5.nss_two_body_orbit
419828380261120256,AstroSpectroSB1,user_dr3int5.nss_two_body_orbit
1559380102647673984,AstroSpectroSB1,user_dr3int5.nss_two_body_orbit
5836117667755834368,AstroSpectroSB1,user_dr3int5.nss_two_body_orbit
6089431913902196352,AstroSpectroSB1,user_dr3int5.nss_two_body_orbit
5317966834481021952,AstroSpectroSB1,user_dr3int5.nss_two_body_orbit
5157950126982983424,AstroSpectroSB1,user_dr3int5.nss_two_body_orbit
4291675121990863360,AstroSpectroSB1,user_dr3int5.nss_two_body_orbit
2295931225423426176,AstroSpectroSB1,user_dr3int5.nss_two_body_orbit
4892622681117272576,AstroSpectroSB1,user_dr3int5.nss_two_body_orbit
640707282594271616,AstroSpectroSB1,user_dr3int5.nss_two_body_orbit
1526948632796657664,AstroSpectroSB1,user_dr3int5.nss_two_body_orbit
427107288982889856,AstroSpectroSB1,user_dr3int5.nss_two_body_orbit
2171458640791086976,AstroSpectroSB1,user_dr3int5.nss_two_body_orbit
5241542216471585792,AstroSpectroSB1,user_dr3int5.nss_two_body_orbit
3603944102167666048,AstroSpectroSB1,user_dr3int5.nss_two_body_orbit
5904543364334631040,AstroSpectroSB1,user_dr3int5.nss_two_body_orbit
3038264164456825984,AstroSpectroSB1,user_dr3int5.nss_two_body_orbit
5991160867510827776,AstroSpectroSB1,user_dr3int5.nss_two_body_orbit
1052266579499163392,AstroSpectroSB1,user_dr3int5.nss_two_body_orbit
5383389081998321408,AstroSpectroSB1,user_dr3int5.nss_two_body_orbit
524525049993154176,AstroSpectroSB1,user_dr3int5.nss_two_body_orbit
4142713660294320768,AstroSpectroSB1,user_dr3int5.nss_two_body_orbit
4124694795033662464,AstroSpectroSB1,user_dr3int5.nss_two_body_orbit
1764105246434711680,AstroSpectroSB1,user_dr3int5.nss_two_body_orbit
1799194751283604096,AstroSpectroSB1,user_dr3int5.nss_two_body_orbit
3204107317203708672,AstroSpectroSB1,user_dr3int5.nss_two_body_orbit
5841386080708574848,AstroSpectroSB1,user_dr3int5.nss_two_body_orbit
1752211485557283968,AstroSpectroSB1,user_dr3int5.nss_two_body_orbit
5873102868048948224,AstroSpectroSB1,user_dr3int5.nss_two_body_orbit
1784494319476082688,AstroSpectroSB1,user_dr3int5.nss_two_body_orbit
5863280479653704192,AstroSpectroSB1,user_dr3int5.nss_two_body_orbit
2177036703797035392,AstroSpectroSB1,user_dr3int5.nss_two_body_orbit
5049074325233363968,AstroSpectroSB1,user_dr3int5.nss_two_body_orbit
5230326274459447936,AstroSpectroSB1,user_dr3int5.nss_two_body_orbit
6059237198628781824,AstroSpectroSB1,user_dr3int5.nss_two_body_orbit
477264599952371584,AstroSpectroSB1,user_dr3int5.nss_two_body_orbit
1855108289113950592,AstroSpectroSB1,user_dr3int5.nss_two_body_orbit
1350063084770428288,AstroSpectroSB1,user_dr3int5.nss_two_body_orbit
2841877021069941888,AstroSpectroSB1,user_dr3int5.nss_two_body_orbit
4275533531058584192,AstroSpectroSB1,user_dr3int5.nss_two_body_orbit
5226870264595654656,AstroSpectroSB1,user_dr3int5.nss_two_body_orbit
423726320779832832,AstroSpectroSB1,user_dr3int5.nss_two_body_orbit
6421567649076456960,AstroSpectroSB1,user_dr3int5.nss_two_body_orbit
6026085102029436928,AstroSpectroSB1,user_dr3int5.nss_two_body_orbit
2979083329046980864,AstroSpectroSB1,user_dr3int5.nss_two_body_orbit
4593079193608286592,AstroSpectroSB1,user_dr3int5.nss_two_body_orbit
1077402927138628096,AstroSpectroSB1,user_dr3int5.nss_two_body_orbit
1574737355213293184,AstroSpectroSB1,user_dr3int5.nss_two_body_orbit
1991383306445477376,AstroSpectroSB1,user_dr3int5.nss_two_body_orbit
5346352818796792576,AstroSpectroSB1,user_dr3int5.nss_two_body_orbit
478147890044796288,AstroSpectroSB1,user_dr3int5.nss_two_body_orbit
5141151483392057472,AstroSpectroSB1,user_dr3int5.nss_two_body_orbit
2203979411600161792,AstroSpectroSB1,user_dr3int5.nss_two_body_orbit
5846804199146452352,AstroSpectroSB1,user_dr3int5.nss_two_body_orbit
5848410035898719360,AstroSpectroSB1,user_dr3int5.nss_two_body_orbit
1482966965094960128,AstroSpectroSB1,user_dr3int5.nss_two_body_orbit
5542660999204570240,AstroSpectroSB1,user_dr3int5.nss_two_body_orbit
1770501453465075712,AstroSpectroSB1,user_dr3int5.nss_two_body_orbit
5727205298554202880,AstroSpectroSB1,user_dr3int5.nss_two_body_orbit
6618363973991496064,AstroSpectroSB1,user_dr3int5.nss_two_body_orbit
237387760192147072,AstroSpectroSB1,user_dr3int5.nss_two_body_orbit
4835152518300324992,AstroSpectroSB1,user_dr3int5.nss_two_body_orbit
2054231047502823168,AstroSpectroSB1,user_dr3int5.nss_two_body_orbit
2048283922235655424,AstroSpectroSB1,user_dr3int5.nss_two_body_orbit
2246228485188210048,AstroSpectroSB1,user_dr3int5.nss_two_body_orbit
6438610693481681408,AstroSpectroSB1,user_dr3int5.nss_two_body_orbit
5868651353433638528,AstroSpectroSB1,user_dr3int5.nss_two_body_orbit
1832269508469613312,AstroSpectroSB1,user_dr3int5.nss_two_body_orbit
1865890405073695360,AstroSpectroSB1,user_dr3int5.nss_two_body_orbit
5945941665058596480,AstroSpectroSB1,user_dr3int5.nss_two_body_orbit
3119297170694436352,AstroSpectroSB1,user_dr3int5.nss_two_body_orbit
457114919807639424,AstroSpectroSB1,user_dr3int5.nss_two_body_orbit
442813640779526016,AstroSpectroSB1,user_dr3int5.nss_two_body_orbit
1675055563476660096,AstroSpectroSB1,user_dr3int5.nss_two_body_orbit
785819865158676352,AstroSpectroSB1,user_dr3int5.nss_two_body_orbit
1140423875627359232,AstroSpectroSB1,user_dr3int5.nss_two_body_orbit
6054944189851171456,AstroSpectroSB1,user_dr3int5.nss_two_body_orbit
2154150369253224832,AstroSpectroSB1,user_dr3int5.nss_two_body_orbit
3103405619902969856,AstroSpectroSB1,user_dr3int5.nss_two_body_orbit
5329192676409297664,AstroSpectroSB1,user_dr3int5.nss_two_body_orbit
5277018444478748416,AstroSpectroSB1,user_dr3int5.nss_two_body_orbit
1963304837492230656,AstroSpectroSB1,user_dr3int5.nss_two_body_orbit
4577452728200825856,AstroSpectroSB1,user_dr3int5.nss_two_body_orbit
365883659742057856,AstroSpectroSB1,user_dr3int5.nss_two_body_orbit
5788971502416747264,AstroSpectroSB1,user_dr3int5.nss_two_body_orbit
5190044940121586432,AstroSpectroSB1,user_dr3int5.nss_two_body_orbit
5726668702519502976,AstroSpectroSB1,user_dr3int5.nss_two_body_orbit
6408548258871775104,AstroSpectroSB1,user_dr3int5.nss_two_body_orbit
4492095475867351168,AstroSpectroSB1,user_dr3int5.nss_two_body_orbit
2171130814531182464,AstroSpectroSB1,user_dr3int5.nss_two_body_orbit
1955375468866272640,AstroSpectroSB1,user_dr3int5.nss_two_body_orbit
5389204192839215616,AstroSpectroSB1,user_dr3int5.nss_two_body_orbit
4834929489238247168,AstroSpectroSB1,user_dr3int5.nss_two_body_orbit
2215989823786346368,AstroSpectroSB1,user_dr3int5.nss_two_body_orbit
2411848681889837824,AstroSpectroSB1,user_dr3int5.nss_two_body_orbit
5247147153089426304,AstroSpectroSB1,user_dr3int5.nss_two_body_orbit
5623932676784040192,AstroSpectroSB1,user_dr3int5.nss_two_body_orbit
6753634076357773696,AstroSpectroSB1,user_dr3int5.nss_two_body_orbit
3121870925552574848,AstroSpectroSB1,user_dr3int5.nss_two_body_orbit
5254438869394150400,AstroSpectroSB1,user_dr3int5.nss_two_body_orbit
150422334666902144,AstroSpectroSB1,user_dr3int5.nss_two_body_orbit
5015948479430362240,AstroSpectroSB1,user_dr3int5.nss_two_body_orbit
5859951094085461120,AstroSpectroSB1,user_dr3int5.nss_two_body_orbit
2970898250954987648,AstroSpectroSB1,user_dr3int5.nss_two_body_orbit
1501100072203877376,AstroSpectroSB1,user_dr3int5.nss_two_body_orbit
5862147845234425984,AstroSpectroSB1,user_dr3int5.nss_two_body_orbit
1842722148887097344,AstroSpectroSB1,user_dr3int5.nss_two_body_orbit
6171139753994186624,AstroSpectroSB1,user_dr3int5.nss_two_body_orbit
1362703517119579264,AstroSpectroSB1,user_dr3int5.nss_two_body_orbit
488657915537560192,AstroSpectroSB1,user_dr3int5.nss_two_body_orbit
3898871393189626112,AstroSpectroSB1,user_dr3int5.nss_two_body_orbit
6589418475693276800,AstroSpectroSB1,user_dr3int5.nss_two_body_orbit
5981282923712969728,AstroSpectroSB1,user_dr3int5.nss_two_body_orbit
4141385759487364992,AstroSpectroSB1,user_dr3int5.nss_two_body_orbit
5574796223688754560,AstroSpectroSB1,user_dr3int5.nss_two_body_orbit
5517979853683702912,AstroSpectroSB1,user_dr3int5.nss_two_body_orbit
5601857747482549760,AstroSpectroSB1,user_dr3int5.nss_two_body_orbit
1412426456584776320,AstroSpectroSB1,user_dr3int5.nss_two_body_orbit
4616408665683650816,AstroSpectroSB1,user_dr3int5.nss_two_body_orbit
1867608980408666496,AstroSpectroSB1,user_dr3int5.nss_two_body_orbit
4311312257901419264,AstroSpectroSB1,user_dr3int5.nss_two_body_orbit
5639803607432874112,AstroSpectroSB1,user_dr3int5.nss_two_body_orbit
5808388323706099584,AstroSpectroSB1,user_dr3int5.nss_two_body_orbit
1945326791583916160,AstroSpectroSB1,user_dr3int5.nss_two_body_orbit
4315936597651212544,AstroSpectroSB1,user_dr3int5.nss_two_body_orbit
1992954813498921728,AstroSpectroSB1,user_dr3int5.nss_two_body_orbit
2139563419069017472,AstroSpectroSB1,user_dr3int5.nss_two_body_orbit
2164390219825251584,AstroSpectroSB1,user_dr3int5.nss_two_body_orbit
845380753629675392,AstroSpectroSB1,user_dr3int5.nss_two_body_orbit
257934059102585600,AstroSpectroSB1,user_dr3int5.nss_two_body_orbit
5433989775341160960,AstroSpectroSB1,user_dr3int5.nss_two_body_orbit
5328601409723768064,AstroSpectroSB1,user_dr3int5.nss_two_body_orbit
5865381032220358272,AstroSpectroSB1,user_dr3int5.nss_two_body_orbit
2135415786331664256,AstroSpectroSB1,user_dr3int5.nss_two_body_orbit
1475587111768060416,AstroSpectroSB1,user_dr3int5.nss_two_body_orbit
5765726108614841600,AstroSpectroSB1,user_dr3int5.nss_two_body_orbit
337324021305954048,AstroSpectroSB1,user_dr3int5.nss_two_body_orbit
527311384253690368,AstroSpectroSB1,user_dr3int5.nss_two_body_orbit
1951530751584872064,AstroSpectroSB1,user_dr3int5.nss_two_body_orbit
5510085493331378560,AstroSpectroSB1,user_dr3int5.nss_two_body_orbit
5348887158737904384,AstroSpectroSB1,user_dr3int5.nss_two_body_orbit
5577289087131285248,AstroSpectroSB1,user_dr3int5.nss_two_body_orbit
2909047118418214912,AstroSpectroSB1,user_dr3int5.nss_two_body_orbit
267089791207578880,AstroSpectroSB1,user_dr3int5.nss_two_body_orbit
903798042635798400,AstroSpectroSB1,user_dr3int5.nss_two_body_orbit
1479449215082319616,AstroSpectroSB1,user_dr3int5.nss_two_body_orbit
5280192975066689536,AstroSpectroSB1,user_dr3int5.nss_two_body_orbit
6447993758211405824,AstroSpectroSB1,user_dr3int5.nss_two_body_orbit
1253843310394237056,AstroSpectroSB1,user_dr3int5.nss_two_body_orbit
1753787811573248384,AstroSpectroSB1,user_dr3int5.nss_two_body_orbit
5604479459929368960,AstroSpectroSB1,user_dr3int5.nss_two_body_orbit
4925229836607171712,AstroSpectroSB1,user_dr3int5.nss_two_body_orbit
4263004115029729280,AstroSpectroSB1,user_dr3int5.nss_two_body_orbit
5418485866817081088,AstroSpectroSB1,user_dr3int5.nss_two_body_orbit
5285222519206513024,AstroSpectroSB1,user_dr3int5.nss_two_body_orbit
2008494108256953728,AstroSpectroSB1,user_dr3int5.nss_two_body_orbit
5356094667934907264,AstroSpectroSB1,user_dr3int5.nss_two_body_orbit
5254303118419847680,AstroSpectroSB1,user_dr3int5.nss_two_body_orbit
4944673153556075008,AstroSpectroSB1,user_dr3int5.nss_two_body_orbit
5830132029465718400,AstroSpectroSB1,user_dr3int5.nss_two_body_orbit
6647518521235551616,AstroSpectroSB1,user_dr3int5.nss_two_body_orbit
442251098842467968,AstroSpectroSB1,user_dr3int5.nss_two_body_orbit
5338577244364450304,AstroSpectroSB1,user_dr3int5.nss_two_body_orbit
5525975639682572544,AstroSpectroSB1,user_dr3int5.nss_two_body_orbit
2280914611007739776,AstroSpectroSB1,user_dr3int5.nss_two_body_orbit
6054534759201921536,AstroSpectroSB1,user_dr3int5.nss_two_body_orbit
1940999972812108416,AstroSpectroSB1,user_dr3int5.nss_two_body_orbit
1547996171570749440,AstroSpectroSB1,user_dr3int5.nss_two_body_orbit
6022557971752969600,AstroSpectroSB1,user_dr3int5.nss_two_body_orbit
5835298462855041664,AstroSpectroSB1,user_dr3int5.nss_two_body_orbit
5392812407746814848,AstroSpectroSB1,user_dr3int5.nss_two_body_orbit
5541617532618072320,AstroSpectroSB1,user_dr3int5.nss_two_body_orbit
724613076493886720,AstroSpectroSB1,user_dr3int5.nss_two_body_orbit
1761258885709127040,AstroSpectroSB1,user_dr3int5.nss_two_body_orbit
5695312898638453120,AstroSpectroSB1,user_dr3int5.nss_two_body_orbit
4767986788932685568,AstroSpectroSB1,user_dr3int5.nss_two_body_orbit
5225007490036403328,AstroSpectroSB1,user_dr3int5.nss_two_body_orbit
5233974827698102144,AstroSpectroSB1,user_dr3int5.nss_two_body_orbit
1705512447882967168,AstroSpectroSB1,user_dr3int5.nss_two_body_orbit
511971857019863936,AstroSpectroSB1,user_dr3int5.nss_two_body_orbit
5341217687173562624,AstroSpectroSB1,user_dr3int5.nss_two_body_orbit
4935184024610608896,AstroSpectroSB1,user_dr3int5.nss_two_body_orbit
1558515710412774656,AstroSpectroSB1,user_dr3int5.nss_two_body_orbit
5486341475307069312,AstroSpectroSB1,user_dr3int5.nss_two_body_orbit
2212097999295289216,AstroSpectroSB1,user_dr3int5.nss_two_body_orbit
1992308751639259520,AstroSpectroSB1,user_dr3int5.nss_two_body_orbit
4714630341494705024,AstroSpectroSB1,user_dr3int5.nss_two_body_orbit
970645398964166016,AstroSpectroSB1,user_dr3int5.nss_two_body_orbit
3218771327688501760,AstroSpectroSB1,user_dr3int5.nss_two_body_orbit
1861053314124851456,AstroSpectroSB1,user_dr3int5.nss_two_body_orbit
5890878672509433856,AstroSpectroSB1,user_dr3int5.nss_two_body_orbit
3736232732721122304,AstroSpectroSB1,user_dr3int5.nss_two_body_orbit
3031615898687443072,AstroSpectroSB1,user_dr3int5.nss_two_body_orbit
4630534533945712896,AstroSpectroSB1,user_dr3int5.nss_two_body_orbit
4298162687261424512,AstroSpectroSB1,user_dr3int5.nss_two_body_orbit
1528719671150980480,AstroSpectroSB1,user_dr3int5.nss_two_body_orbit
6074270030826205952,AstroSpectroSB1,user_dr3int5.nss_two_body_orbit
2732288903284676224,AstroSpectroSB1,user_dr3int5.nss_two_body_orbit
5490886405406986624,AstroSpectroSB1,user_dr3int5.nss_two_body_orbit
2223372662104712704,AstroSpectroSB1,user_dr3int5.nss_two_body_orbit
5789027298333913216,AstroSpectroSB1,user_dr3int5.nss_two_body_orbit
5361707193739723904,AstroSpectroSB1,user_dr3int5.nss_two_body_orbit
4609645496644971008,AstroSpectroSB1,user_dr3int5.nss_two_body_orbit
4187490210490220544,AstroSpectroSB1,user_dr3int5.nss_two_body_orbit
3471696492846341504,AstroSpectroSB1,user_dr3int5.nss_two_body_orbit
2170047211453280896,AstroSpectroSB1,user_dr3int5.nss_two_body_orbit
5796973984262775808,AstroSpectroSB1,user_dr3int5.nss_two_body_orbit
1971385663852107008,AstroSpectroSB1,user_dr3int5.nss_two_body_orbit
3432147776855105664,AstroSpectroSB1,user_dr3int5.nss_two_body_orbit
5719054760598663168,AstroSpectroSB1,user_dr3int5.nss_two_body_orbit
6054839633161243648,AstroSpectroSB1,user_dr3int5.nss_two_body_orbit
524649604042779776,AstroSpectroSB1,user_dr3int5.nss_two_body_orbit
5314512890500502400,AstroSpectroSB1,user_dr3int5.nss_two_body_orbit
2515701987539436800,AstroSpectroSB1,user_dr3int5.nss_two_body_orbit
2918091116954102400,AstroSpectroSB1,user_dr3int5.nss_two_body_orbit
1980385196572340224,AstroSpectroSB1,user_dr3int5.nss_two_body_orbit
1824334642335450368,AstroSpectroSB1,user_dr3int5.nss_two_body_orbit
4351794493627901184,AstroSpectroSB1,user_dr3int5.nss_two_body_orbit
2159925828955675776,AstroSpectroSB1,user_dr3int5.nss_two_body_orbit
5616360679499243648,AstroSpectroSB1,user_dr3int5.nss_two_body_orbit
1762935061119847040,AstroSpectroSB1,user_dr3int5.nss_two_body_orbit
2701274325965381632,AstroSpectroSB1,user_dr3int5.nss_two_body_orbit
6430274166259378688,AstroSpectroSB1,user_dr3int5.nss_two_body_orbit
5421754405649283200,AstroSpectroSB1,user_dr3int5.nss_two_body_orbit
5259363139610967040,AstroSpectroSB1,user_dr3int5.nss_two_body_orbit
2129287422056228992,AstroSpectroSB1,user_dr3int5.nss_two_body_orbit
4657287236709074944,AstroSpectroSB1,user_dr3int5.nss_two_body_orbit
5592277359068038400,AstroSpectroSB1,user_dr3int5.nss_two_body_orbit
262680371623161728,AstroSpectroSB1,user_dr3int5.nss_two_body_orbit
5360578476336399616,AstroSpectroSB1,user_dr3int5.nss_two_body_orbit
5642279398380983680,AstroSpectroSB1,user_dr3int5.nss_two_body_orbit
5303519973253817856,AstroSpectroSB1,user_dr3int5.nss_two_body_orbit
5208244507553677184,AstroSpectroSB1,user_dr3int5.nss_two_body_orbit
6631136656975424640,AstroSpectroSB1,user_dr3int5.nss_two_body_orbit
2336383254641081472,AstroSpectroSB1,user_dr3int5.nss_two_body_orbit
5928406172629499776,AstroSpectroSB1,user_dr3int5.nss_two_body_orbit
2297888081244344192,AstroSpectroSB1,user_dr3int5.nss_two_body_orbit
6501989846538025600,AstroSpectroSB1,user_dr3int5.nss_two_body_orbit
2067912403816571904,AstroSpectroSB1,user_dr3int5.nss_two_body_orbit
5337020099698047744,AstroSpectroSB1,user_dr3int5.nss_two_body_orbit
1992491197548989952,AstroSpectroSB1,user_dr3int5.nss_two_body_orbit
5259978316361052288,AstroSpectroSB1,user_dr3int5.nss_two_body_orbit
419676067845573376,AstroSpectroSB1,user_dr3int5.nss_two_body_orbit
2226211257529243136,AstroSpectroSB1,user_dr3int5.nss_two_body_orbit
5929910029651391744,AstroSpectroSB1,user_dr3int5.nss_two_body_orbit
6446527318938012032,AstroSpectroSB1,user_dr3int5.nss_two_body_orbit
997444684924994048,AstroSpectroSB1,user_dr3int5.nss_two_body_orbit
683278379957532928,AstroSpectroSB1,user_dr3int5.nss_two_body_orbit
3103769970565383552,AstroSpectroSB1,user_dr3int5.nss_two_body_orbit
6077470125048999424,AstroSpectroSB1,user_dr3int5.nss_two_body_orbit
5734147516188325760,AstroSpectroSB1,user_dr3int5.nss_two_body_orbit
5846521040541622016,AstroSpectroSB1,user_dr3int5.nss_two_body_orbit
5056041792980388096,AstroSpectroSB1,user_dr3int5.nss_two_body_orbit
6138425847095084288,AstroSpectroSB1,user_dr3int5.nss_two_body_orbit
1985042074992895872,AstroSpectroSB1,user_dr3int5.nss_two_body_orbit
5854958589692336768,AstroSpectroSB1,user_dr3int5.nss_two_body_orbit
2075022571867726080,AstroSpectroSB1,user_dr3int5.nss_two_body_orbit
3525186977623123072,AstroSpectroSB1,user_dr3int5.nss_two_body_orbit
4248102884915959680,AstroSpectroSB1,user_dr3int5.nss_two_body_orbit
5769916450507787648,AstroSpectroSB1,user_dr3int5.nss_two_body_orbit
5340382028310804224,AstroSpectroSB1,user_dr3int5.nss_two_body_orbit
5236351937473073280,AstroSpectroSB1,user_dr3int5.nss_two_body_orbit
2065262928691983488,AstroSpectroSB1,user_dr3int5.nss_two_body_orbit
4339886988857853440,AstroSpectroSB1,user_dr3int5.nss_two_body_orbit
2415474012244781952,AstroSpectroSB1,user_dr3int5.nss_two_body_orbit
5331584144248547200,AstroSpectroSB1,user_dr3int5.nss_two_body_orbit
4248305740506041088,AstroSpectroSB1,user_dr3int5.nss_two_body_orbit
5947610856837348096,AstroSpectroSB1,user_dr3int5.nss_two_body_orbit
1277748033213369472,AstroSpectroSB1,user_dr3int5.nss_two_body_orbit
4949231964986016896,AstroSpectroSB1,user_dr3int5.nss_two_body_orbit
4507182386011945472,AstroSpectroSB1,user_dr3int5.nss_two_body_orbit
3435896252510914048,AstroSpectroSB1,user_dr3int5.nss_two_body_orbit
2223071572016282880,AstroSpectroSB1,user_dr3int5.nss_two_body_orbit
5845185782435150720,AstroSpectroSB1,user_dr3int5.nss_two_body_orbit
4300455478237617920,AstroSpectroSB1,user_dr3int5.nss_two_body_orbit
1969447495420117120,AstroSpectroSB1,user_dr3int5.nss_two_body_orbit
6841180245879095040,AstroSpectroSB1,user_dr3int5.nss_two_body_orbit
1957676815422086656,AstroSpectroSB1,user_dr3int5.nss_two_body_orbit
6058888206773845504,AstroSpectroSB1,user_dr3int5.nss_two_body_orbit
5681446996155920896,AstroSpectroSB1,user_dr3int5.nss_two_body_orbit
4531732011068758784,AstroSpectroSB1,user_dr3int5.nss_two_body_orbit
4608530596151894528,AstroSpectroSB1,user_dr3int5.nss_two_body_orbit
2228942753650205824,AstroSpectroSB1,user_dr3int5.nss_two_body_orbit
6059576157443388800,AstroSpectroSB1,user_dr3int5.nss_two_body_orbit
4538049285178217344,AstroSpectroSB1,user_dr3int5.nss_two_body_orbit
3187325363852524160,AstroSpectroSB1,user_dr3int5.nss_two_body_orbit
5868968773036440064,AstroSpectroSB1,user_dr3int5.nss_two_body_orbit
5244494100260801792,AstroSpectroSB1,user_dr3int5.nss_two_body_orbit
6440102631978865152,AstroSpectroSB1,user_dr3int5.nss_two_body_orbit
1992637162020728960,AstroSpectroSB1,user_dr3int5.nss_two_body_orbit
5790519717868708992,AstroSpectroSB1,user_dr3int5.nss_two_body_orbit
5518879425995064320,AstroSpectroSB1,user_dr3int5.nss_two_body_orbit
699657770317819264,AstroSpectroSB1,user_dr3int5.nss_two_body_orbit
3444102801144722816,AstroSpectroSB1,user_dr3int5.nss_two_body_orbit
1141794863548672000,AstroSpectroSB1,user_dr3int5.nss_two_body_orbit
5888285096398257152,AstroSpectroSB1,user_dr3int5.nss_two_body_orbit
6010302024866164608,AstroSpectroSB1,user_dr3int5.nss_two_body_orbit
1996170575775036032,AstroSpectroSB1,user_dr3int5.nss_two_body_orbit
5219329951286716672,AstroSpectroSB1,user_dr3int5.nss_two_body_orbit
5544260208812744576,AstroSpectroSB1,user_dr3int5.nss_two_body_orbit
5973706700179965056,AstroSpectroSB1,user_dr3int5.nss_two_body_orbit
4981146015834061312,AstroSpectroSB1,user_dr3int5.nss_two_body_orbit
4308420301802182016,AstroSpectroSB1,user_dr3int5.nss_two_body_orbit
5252519809287150336,AstroSpectroSB1,user_dr3int5.nss_two_body_orbit
507297966224969088,AstroSpectroSB1,user_dr3int5.nss_two_body_orbit
2584154351669473664,AstroSpectroSB1,user_dr3int5.nss_two_body_orbit
5274878657410006784,AstroSpectroSB1,user_dr3int5.nss_two_body_orbit
4321243051238531584,AstroSpectroSB1,user_dr3int5.nss_two_body_orbit
3295667017702895744,AstroSpectroSB1,user_dr3int5.nss_two_body_orbit
1829128272467161600,AstroSpectroSB1,user_dr3int5.nss_two_body_orbit
6713562611302147584,AstroSpectroSB1,user_dr3int5.nss_two_body_orbit
5870679578797030144,AstroSpectroSB1,user_dr3int5.nss_two_body_orbit
1953359857895401216,AstroSpectroSB1,user_dr3int5.nss_two_body_orbit
6414741120677447936,AstroSpectroSB1,user_dr3int5.nss_two_body_orbit
5868429565674195328,AstroSpectroSB1,user_dr3int5.nss_two_body_orbit
5989983767231051392,AstroSpectroSB1,user_dr3int5.nss_two_body_orbit
2786421571571462784,AstroSpectroSB1,user_dr3int5.nss_two_body_orbit
4235153386717611904,AstroSpectroSB1,user_dr3int5.nss_two_body_orbit
2826433525557444224,AstroSpectroSB1,user_dr3int5.nss_two_body_orbit
4161512148039485824,AstroSpectroSB1,user_dr3int5.nss_two_body_orbit
2887571251145492992,AstroSpectroSB1,user_dr3int5.nss_two_body_orbit
4520586399142745088,AstroSpectroSB1,user_dr3int5.nss_two_body_orbit
2178585881322769408,AstroSpectroSB1,user_dr3int5.nss_two_body_orbit
2956936343067922176,AstroSpectroSB1,user_dr3int5.nss_two_body_orbit
421462155763038336,AstroSpectroSB1,user_dr3int5.nss_two_body_orbit
1746774164336275328,AstroSpectroSB1,user_dr3int5.nss_two_body_orbit
532004718354991104,AstroSpectroSB1,user_dr3int5.nss_two_body_orbit
5315874459551891584,AstroSpectroSB1,user_dr3int5.nss_two_body_orbit
520980254559451136,AstroSpectroSB1,user_dr3int5.nss_two_body_orbit
5251618415907957120,AstroSpectroSB1,user_dr3int5.nss_two_body_orbit
5620734163101276160,AstroSpectroSB1,user_dr3int5.nss_two_body_orbit
4462051045759855232,AstroSpectroSB1,user_dr3int5.nss_two_body_orbit
3480739391869772288,AstroSpectroSB1,user_dr3int5.nss_two_body_orbit
5593543717281601536,AstroSpectroSB1,user_dr3int5.nss_two_body_orbit
2120771292179001600,AstroSpectroSB1,user_dr3int5.nss_two_body_orbit
6720468334598473088,AstroSpectroSB1,user_dr3int5.nss_two_body_orbit
2016540510449723008,AstroSpectroSB1,user_dr3int5.nss_two_body_orbit
5825784968479046784,AstroSpectroSB1,user_dr3int5.nss_two_body_orbit
5490660116463122688,AstroSpectroSB1,user_dr3int5.nss_two_body_orbit
6061859563891190144,AstroSpectroSB1,user_dr3int5.nss_two_body_orbit
5713665573073563904,AstroSpectroSB1,user_dr3int5.nss_two_body_orbit
6073941856650085888,AstroSpectroSB1,user_dr3int5.nss_two_body_orbit
2033682927561818112,AstroSpectroSB1,user_dr3int5.nss_two_body_orbit
5542584858024359040,AstroSpectroSB1,user_dr3int5.nss_two_body_orbit
2993454014747246592,AstroSpectroSB1,user_dr3int5.nss_two_body_orbit
2060958954841703040,AstroSpectroSB1,user_dr3int5.nss_two_body_orbit
5388398147736909440,AstroSpectroSB1,user_dr3int5.nss_two_body_orbit
2012466510629947904,AstroSpectroSB1,user_dr3int5.nss_two_body_orbit
3449389699725758592,AstroSpectroSB1,user_dr3int5.nss_two_body_orbit
5609580751506449280,AstroSpectroSB1,user_dr3int5.nss_two_body_orbit
5055100336148831872,AstroSpectroSB1,user_dr3int5.nss_two_body_orbit
5869936755615183872,AstroSpectroSB1,user_dr3int5.nss_two_body_orbit
506789510816734592,AstroSpectroSB1,user_dr3int5.nss_two_body_orbit
5865657318879555840,AstroSpectroSB1,user_dr3int5.nss_two_body_orbit
6465691527434745600,AstroSpectroSB1,user_dr3int5.nss_two_body_orbit
4194703277339739904,AstroSpectroSB1,user_dr3int5.nss_two_body_orbit
972993990160995584,AstroSpectroSB1,user_dr3int5.nss_two_body_orbit
5850868372108221696,AstroSpectroSB1,user_dr3int5.nss_two_body_orbit
3238192035929279360,AstroSpectroSB1,user_dr3int5.nss_two_body_orbit
5222716245242764288,AstroSpectroSB1,user_dr3int5.nss_two_body_orbit
429484497533201792,AstroSpectroSB1,user_dr3int5.nss_two_body_orbit
6068984227439839872,AstroSpectroSB1,user_dr3int5.nss_two_body_orbit
2333335266674565888,AstroSpectroSB1,user_dr3int5.nss_two_body_orbit
2050494597747734272,AstroSpectroSB1,user_dr3int5.nss_two_body_orbit
5820513566140940416,AstroSpectroSB1,user_dr3int5.nss_two_body_orbit
341840437115095936,AstroSpectroSB1,user_dr3int5.nss_two_body_orbit
5533638411095997824,AstroSpectroSB1,user_dr3int5.nss_two_body_orbit
3304621715277536512,AstroSpectroSB1,user_dr3int5.nss_two_body_orbit
9795209790160128,AstroSpectroSB1,user_dr3int5.nss_two_body_orbit
4218358587112988928,AstroSpectroSB1,user_dr3int5.nss_two_body_orbit
3441795166754940672,AstroSpectroSB1,user_dr3int5.nss_two_body_orbit
5632622357692477952,AstroSpectroSB1,user_dr3int5.nss_two_body_orbit
4852282978180004480,AstroSpectroSB1,user_dr3int5.nss_two_body_orbit
416580392856541568,AstroSpectroSB1,user_dr3int5.nss_two_body_orbit
4291374023289798272,AstroSpectroSB1,user_dr3int5.nss_two_body_orbit
5595264899652769664,AstroSpectroSB1,user_dr3int5.nss_two_body_orbit
1864288073030836224,AstroSpectroSB1,user_dr3int5.nss_two_body_orbit
4359020617186991616,AstroSpectroSB1,user_dr3int5.nss_two_body_orbit
4124422773340340992,AstroSpectroSB1,user_dr3int5.nss_two_body_orbit
1977959059749734400,AstroSpectroSB1,user_dr3int5.nss_two_body_orbit
4951089422379467392,AstroSpectroSB1,user_dr3int5.nss_two_body_orbit
5864813306344239872,AstroSpectroSB1,user_dr3int5.nss_two_body_orbit
4775025553135885312,AstroSpectroSB1,user_dr3int5.nss_two_body_orbit
2192138285538372096,AstroSpectroSB1,user_dr3int5.nss_two_body_orbit
3220436434968638592,AstroSpectroSB1,user_dr3int5.nss_two_body_orbit
1638976498160668416,AstroSpectroSB1,user_dr3int5.nss_two_body_orbit
1966414217711987712,AstroSpectroSB1,user_dr3int5.nss_two_body_orbit
3627211241384051712,AstroSpectroSB1,user_dr3int5.nss_two_body_orbit
4220165703197437056,AstroSpectroSB1,user_dr3int5.nss_two_body_orbit
5440389792008119424,AstroSpectroSB1,user_dr3int5.nss_two_body_orbit
2943191588728567808,AstroSpectroSB1,user_dr3int5.nss_two_body_orbit
2270106652225988864,AstroSpectroSB1,user_dr3int5.nss_two_body_orbit
4168883377065165312,AstroSpectroSB1,user_dr3int5.nss_two_body_orbit
2291961743637502592,AstroSpectroSB1,user_dr3int5.nss_two_body_orbit
547657155428228480,AstroSpectroSB1,user_dr3int5.nss_two_body_orbit
5371591631473974528,AstroSpectroSB1,user_dr3int5.nss_two_body_orbit
3416225577173699584,AstroSpectroSB1,user_dr3int5.nss_two_body_orbit
6421944541046525312,AstroSpectroSB1,user_dr3int5.nss_two_body_orbit
5645420157649619200,AstroSpectroSB1,user_dr3int5.nss_two_body_orbit
534843618718584576,AstroSpectroSB1,user_dr3int5.nss_two_body_orbit
531763444272015744,AstroSpectroSB1,user_dr3int5.nss_two_body_orbit
4236160127050349568,AstroSpectroSB1,user_dr3int5.nss_two_body_orbit
2033888123919533056,AstroSpectroSB1,user_dr3int5.nss_two_body_orbit
4577170802244175616,AstroSpectroSB1,user_dr3int5.nss_two_body_orbit
6393159842023021440,AstroSpectroSB1,user_dr3int5.nss_two_body_orbit
5927938051195049472,AstroSpectroSB1,user_dr3int5.nss_two_body_orbit
5944929972610241536,AstroSpectroSB1,user_dr3int5.nss_two_body_orbit
3228324919798395264,AstroSpectroSB1,user_dr3int5.nss_two_body_orbit
2038819772820398592,AstroSpectroSB1,user_dr3int5.nss_two_body_orbit
5885904992981031296,AstroSpectroSB1,user_dr3int5.nss_two_body_orbit
3414939530822686080,AstroSpectroSB1,user_dr3int5.nss_two_body_orbit
2899679554227837440,AstroSpectroSB1,user_dr3int5.nss_two_body_orbit
431244373280140544,AstroSpectroSB1,user_dr3int5.nss_two_body_orbit
3001837756546982912,AstroSpectroSB1,user_dr3int5.nss_two_body_orbit
4501395415796333184,AstroSpectroSB1,user_dr3int5.nss_two_body_orbit
160329273735215744,AstroSpectroSB1,user_dr3int5.nss_two_body_orbit
6674686427060942080,AstroSpectroSB1,user_dr3int5.nss_two_body_orbit
5781994925039529728,AstroSpectroSB1,user_dr3int5.nss_two_body_orbit
5979427837126395392,AstroSpectroSB1,user_dr3int5.nss_two_body_orbit
1996220294317680384,AstroSpectroSB1,user_dr3int5.nss_two_body_orbit
6418678854071523840,AstroSpectroSB1,user_dr3int5.nss_two_body_orbit
3502124858669329280,AstroSpectroSB1,user_dr3int5.nss_two_body_orbit
2006047832323776000,AstroSpectroSB1,user_dr3int5.nss_two_body_orbit
4353461181456865920,AstroSpectroSB1,user_dr3int5.nss_two_body_orbit
5354834902479855872,AstroSpectroSB1,user_dr3int5.nss_two_body_orbit
5242475499986391296,AstroSpectroSB1,user_dr3int5.nss_two_body_orbit
5396516426196639616,AstroSpectroSB1,user_dr3int5.nss_two_body_orbit
5608587995584317824,AstroSpectroSB1,user_dr3int5.nss_two_body_orbit
2483787872269336320,AstroSpectroSB1,user_dr3int5.nss_two_body_orbit
2097763839570586112,AstroSpectroSB1,user_dr3int5.nss_two_body_orbit
1781975402760116992,AstroSpectroSB1,user_dr3int5.nss_two_body_orbit
1976199188315131264,AstroSpectroSB1,user_dr3int5.nss_two_body_orbit
6580335272697231744,AstroSpectroSB1,user_dr3int5.nss_two_body_orbit
5871555953919820928,AstroSpectroSB1,user_dr3int5.nss_two_body_orbit
5797338167435366016,AstroSpectroSB1,user_dr3int5.nss_two_body_orbit
1055044083309860480,AstroSpectroSB1,user_dr3int5.nss_two_body_orbit
420191841876006400,AstroSpectroSB1,user_dr3int5.nss_two_body_orbit
4133411246468114688,AstroSpectroSB1,user_dr3int5.nss_two_body_orbit
2201694862652056576,AstroSpectroSB1,user_dr3int5.nss_two_body_orbit
6324267089126230528,AstroSpectroSB1,user_dr3int5.nss_two_body_orbit
4776771302723313408,AstroSpectroSB1,user_dr3int5.nss_two_body_orbit
2210747180536413440,AstroSpectroSB1,user_dr3int5.nss_two_body_orbit
1038712865303705600,AstroSpectroSB1,user_dr3int5.nss_two_body_orbit
2021360116647518592,AstroSpectroSB1,user_dr3int5.nss_two_body_orbit
1442149554418166272,AstroSpectroSB1,user_dr3int5.nss_two_body_orbit
2846336816323529344,AstroSpectroSB1,user_dr3int5.nss_two_body_orbit
2037971641358740864,AstroSpectroSB1,user_dr3int5.nss_two_body_orbit
5594067913753669504,AstroSpectroSB1,user_dr3int5.nss_two_body_orbit
2000138030353590656,AstroSpectroSB1,user_dr3int5.nss_two_body_orbit
542680254703134208,AstroSpectroSB1,user_dr3int5.nss_two_body_orbit
1794648240639388416,AstroSpectroSB1,user_dr3int5.nss_two_body_orbit
6321483946022772608,AstroSpectroSB1,user_dr3int5.nss_two_body_orbit
4440471755677674752,AstroSpectroSB1,user_dr3int5.nss_two_body_orbit
3152086840815649408,AstroSpectroSB1,user_dr3int5.nss_two_body_orbit
5737150282443535616,AstroSpectroSB1,user_dr3int5.nss_two_body_orbit
5851135003697612544,AstroSpectroSB1,user_dr3int5.nss_two_body_orbit
5833274910406876672,AstroSpectroSB1,user_dr3int5.nss_two_body_orbit
4153971937811014528,AstroSpectroSB1,user_dr3int5.nss_two_body_orbit
2005395173409241216,AstroSpectroSB1,user_dr3int5.nss_two_body_orbit
512581433130298112,AstroSpectroSB1,user_dr3int5.nss_two_body_orbit
1695815476880672000,AstroSpectroSB1,user_dr3int5.nss_two_body_orbit
2171443316334582400,AstroSpectroSB1,user_dr3int5.nss_two_body_orbit
5368375761822344192,AstroSpectroSB1,user_dr3int5.nss_two_body_orbit
4116067202156533760,AstroSpectroSB1,user_dr3int5.nss_two_body_orbit
529493090200040576,AstroSpectroSB1,user_dr3int5.nss_two_body_orbit
6462238584183716352,AstroSpectroSB1,user_dr3int5.nss_two_body_orbit
2940301870310342656,AstroSpectroSB1,user_dr3int5.nss_two_body_orbit
5590533739778737152,AstroSpectroSB1,user_dr3int5.nss_two_body_orbit
4365344840569363328,AstroSpectroSB1,user_dr3int5.nss_two_body_orbit
3082807579520922624,AstroSpectroSB1,user_dr3int5.nss_two_body_orbit
5509690979113225472,AstroSpectroSB1,user_dr3int5.nss_two_body_orbit
5318584068516889088,AstroSpectroSB1,user_dr3int5.nss_two_body_orbit
5851074835430640000,AstroSpectroSB1,user_dr3int5.nss_two_body_orbit
2056091691744805760,AstroSpectroSB1,user_dr3int5.nss_two_body_orbit
436926992959461120,AstroSpectroSB1,user_dr3int5.nss_two_body_orbit
3458640788700825216,AstroSpectroSB1,user_dr3int5.nss_two_body_orbit
5535578155759552768,AstroSpectroSB1,user_dr3int5.nss_two_body_orbit
5653674736891531008,AstroSpectroSB1,user_dr3int5.nss_two_body_orbit
489919158452869248,AstroSpectroSB1,user_dr3int5.nss_two_body_orbit
2191583444484343168,AstroSpectroSB1,user_dr3int5.nss_two_body_orbit
1933186293422097024,AstroSpectroSB1,user_dr3int5.nss_two_body_orbit
5694465007681424000,AstroSpectroSB1,user_dr3int5.nss_two_body_orbit
196231729996396288,AstroSpectroSB1,user_dr3int5.nss_two_body_orbit
2238018230004077056,AstroSpectroSB1,user_dr3int5.nss_two_body_orbit
3087959203814273664,AstroSpectroSB1,user_dr3int5.nss_two_body_orbit
2108557710859908864,AstroSpectroSB1,user_dr3int5.nss_two_body_orbit
438994895156661504,AstroSpectroSB1,user_dr3int5.nss_two_body_orbit
2033802529464705152,AstroSpectroSB1,user_dr3int5.nss_two_body_orbit
1969367437229732608,AstroSpectroSB1,user_dr3int5.nss_two_body_orbit
5833249518560228096,AstroSpectroSB1,user_dr3int5.nss_two_body_orbit
1908490781227793280,AstroSpectroSB1,user_dr3int5.nss_two_body_orbit
4639625403459543296,AstroSpectroSB1,user_dr3int5.nss_two_body_orbit
2170769659329033216,AstroSpectroSB1,user_dr3int5.nss_two_body_orbit
4305037796034159104,AstroSpectroSB1,user_dr3int5.nss_two_body_orbit
4228623898251379712,AstroSpectroSB1,user_dr3int5.nss_two_body_orbit
5327393630556525952,AstroSpectroSB1,user_dr3int5.nss_two_body_orbit
1831170958910614016,AstroSpectroSB1,user_dr3int5.nss_two_body_orbit
2012509421643226752,AstroSpectroSB1,user_dr3int5.nss_two_body_orbit
2990796185901248000,AstroSpectroSB1,user_dr3int5.nss_two_body_orbit
1744591736834007040,AstroSpectroSB1,user_dr3int5.nss_two_body_orbit
2224911810882866560,AstroSpectroSB1,user_dr3int5.nss_two_body_orbit
186656602923088000,AstroSpectroSB1,user_dr3int5.nss_two_body_orbit
152830883606573696,AstroSpectroSB1,user_dr3int5.nss_two_body_orbit
5506740817618354944,AstroSpectroSB1,user_dr3int5.nss_two_body_orbit
5645893841003432832,AstroSpectroSB1,user_dr3int5.nss_two_body_orbit
2943996641697481472,AstroSpectroSB1,user_dr3int5.nss_two_body_orbit
6439060398037530624,AstroSpectroSB1,user_dr3int5.nss_two_body_orbit
4476967467192301824,AstroSpectroSB1,user_dr3int5.nss_two_body_orbit
3426626824033710464,AstroSpectroSB1,user_dr3int5.nss_two_body_orbit
5851047523795559680,AstroSpectroSB1,user_dr3int5.nss_two_body_orbit
5341970822612588416,AstroSpectroSB1,user_dr3int5.nss_two_body_orbit
5515831575457386368,AstroSpectroSB1,user_dr3int5.nss_two_body_orbit
969136692915498240,AstroSpectroSB1,user_dr3int5.nss_two_body_orbit
3370061761145786368,AstroSpectroSB1,user_dr3int5.nss_two_body_orbit
5652337700691725824,AstroSpectroSB1,user_dr3int5.nss_two_body_orbit
2499198214927379072,AstroSpectroSB1,user_dr3int5.nss_two_body_orbit
1760636321606783360,AstroSpectroSB1,user_dr3int5.nss_two_body_orbit
5405402850991464320,AstroSpectroSB1,user_dr3int5.nss_two_body_orbit
4789896344822876544,AstroSpectroSB1,user_dr3int5.nss_two_body_orbit
3031733615151353728,AstroSpectroSB1,user_dr3int5.nss_two_body_orbit
6428084763731309952,AstroSpectroSB1,user_dr3int5.nss_two_body_orbit
4872864289664501504,AstroSpectroSB1,user_dr3int5.nss_two_body_orbit
2038067505027524992,AstroSpectroSB1,user_dr3int5.nss_two_body_orbit
6071977789600709632,AstroSpectroSB1,user_dr3int5.nss_two_body_orbit
6631085254807478272,AstroSpectroSB1,user_dr3int5.nss_two_body_orbit
5611651681663647104,AstroSpectroSB1,user_dr3int5.nss_two_body_orbit
5252907558930252032,AstroSpectroSB1,user_dr3int5.nss_two_body_orbit
5643907779408711168,AstroSpectroSB1,user_dr3int5.nss_two_body_orbit
6034723105842317824,AstroSpectroSB1,user_dr3int5.nss_two_body_orbit
6443032143271294976,AstroSpectroSB1,user_dr3int5.nss_two_body_orbit
5882561863453550336,AstroSpectroSB1,user_dr3int5.nss_two_body_orbit
5368001210610549632,AstroSpectroSB1,user_dr3int5.nss_two_body_orbit
6055654371257604480,AstroSpectroSB1,user_dr3int5.nss_two_body_orbit
6150162339151434880,AstroSpectroSB1,user_dr3int5.nss_two_body_orbit
1867815924809862272,AstroSpectroSB1,user_dr3int5.nss_two_body_orbit
5835756576872062464,AstroSpectroSB1,user_dr3int5.nss_two_body_orbit
6793258551276072448,AstroSpectroSB1,user_dr3int5.nss_two_body_orbit
2987869285946430080,AstroSpectroSB1,user_dr3int5.nss_two_body_orbit
4054217989466697984,AstroSpectroSB1,user_dr3int5.nss_two_body_orbit
1226299371592517504,AstroSpectroSB1,user_dr3int5.nss_two_body_orbit
416976766792358016,AstroSpectroSB1,user_dr3int5.nss_two_body_orbit
5326692210857485184,AstroSpectroSB1,user_dr3int5.nss_two_body_orbit
6056478279111271808,AstroSpectroSB1,user_dr3int5.nss_two_body_orbit
5556148605264157696,AstroSpectroSB1,user_dr3int5.nss_two_body_orbit
4235920502233426688,AstroSpectroSB1,user_dr3int5.nss_two_body_orbit
5333136036193275520,AstroSpectroSB1,user_dr3int5.nss_two_body_orbit
4813769697199444352,AstroSpectroSB1,user_dr3int5.nss_two_body_orbit
1832600461466972800,AstroSpectroSB1,user_dr3int5.nss_two_body_orbit
3313853592860288000,AstroSpectroSB1,user_dr3int5.nss_two_body_orbit
5851318549054188672,AstroSpectroSB1,user_dr3int5.nss_two_body_orbit
1728670632368933888,AstroSpectroSB1,user_dr3int5.nss_two_body_orbit
5794652747719933184,AstroSpectroSB1,user_dr3int5.nss_two_body_orbit
5348498897998468608,AstroSpectroSB1,user_dr3int5.nss_two_body_orbit
5326056010241697536,AstroSpectroSB1,user_dr3int5.nss_two_body_orbit
5563975753664104960,AstroSpectroSB1,user_dr3int5.nss_two_body_orbit
2220465312844457216,AstroSpectroSB1,user_dr3int5.nss_two_body_orbit
1744271297914286848,AstroSpectroSB1,user_dr3int5.nss_two_body_orbit
24569824273753600,AstroSpectroSB1,user_dr3int5.nss_two_body_orbit
6029774440207542528,AstroSpectroSB1,user_dr3int5.nss_two_body_orbit
5309848624751948672,AstroSpectroSB1,user_dr3int5.nss_two_body_orbit
456653159283144192,AstroSpectroSB1,user_dr3int5.nss_two_body_orbit
2280446146038100992,AstroSpectroSB1,user_dr3int5.nss_two_body_orbit
5336486110681989504,AstroSpectroSB1,user_dr3int5.nss_two_body_orbit
5302890880798341760,AstroSpectroSB1,user_dr3int5.nss_two_body_orbit
952051622249897472,AstroSpectroSB1,user_dr3int5.nss_two_body_orbit
4628497418073985152,AstroSpectroSB1,user_dr3int5.nss_two_body_orbit
527612027661715072,AstroSpectroSB1,user_dr3int5.nss_two_body_orbit
4793633374390490240,AstroSpectroSB1,user_dr3int5.nss_two_body_orbit
2414129550042622720,AstroSpectroSB1,user_dr3int5.nss_two_body_orbit
3471843616949797888,AstroSpectroSB1,user_dr3int5.nss_two_body_orbit
1828850680145056896,AstroSpectroSB1,user_dr3int5.nss_two_body_orbit
4467369349142999808,AstroSpectroSB1,user_dr3int5.nss_two_body_orbit
3040089491200535168,AstroSpectroSB1,user_dr3int5.nss_two_body_orbit
3332736468116552192,AstroSpectroSB1,user_dr3int5.nss_two_body_orbit
5848278541169863040,AstroSpectroSB1,user_dr3int5.nss_two_body_orbit
5350587042387260544,AstroSpectroSB1,user_dr3int5.nss_two_body_orbit
755083253823572224,AstroSpectroSB1,user_dr3int5.nss_two_body_orbit
3996503288387682560,AstroSpectroSB1,user_dr3int5.nss_two_body_orbit
6076846525852693632,AstroSpectroSB1,user_dr3int5.nss_two_body_orbit
5408295288116669056,AstroSpectroSB1,user_dr3int5.nss_two_body_orbit
2014920551862627200,AstroSpectroSB1,user_dr3int5.nss_two_body_orbit
4716113028628951680,AstroSpectroSB1,user_dr3int5.nss_two_body_orbit
5290671527037564672,AstroSpectroSB1,user_dr3int5.nss_two_body_orbit
5217967488881543680,AstroSpectroSB1,user_dr3int5.nss_two_body_orbit
5842079906910034688,AstroSpectroSB1,user_dr3int5.nss_two_body_orbit
2922863993851324416,AstroSpectroSB1,user_dr3int5.nss_two_body_orbit
5630929449086290432,AstroSpectroSB1,user_dr3int5.nss_two_body_orbit
5814691072264459264,AstroSpectroSB1,user_dr3int5.nss_two_body_orbit
6701655660590746752,AstroSpectroSB1,user_dr3int5.nss_two_body_orbit
1099437311958241408,AstroSpectroSB1,user_dr3int5.nss_two_body_orbit
4674328670492099072,AstroSpectroSB1,user_dr3int5.nss_two_body_orbit
5941407721476619392,AstroSpectroSB1,user_dr3int5.nss_two_body_orbit
5613311463186574848,AstroSpectroSB1,user_dr3int5.nss_two_body_orbit
5766567819126030976,AstroSpectroSB1,user_dr3int5.nss_two_body_orbit
6444519576345324416,AstroSpectroSB1,user_dr3int5.nss_two_body_orbit
5338127853347565824,AstroSpectroSB1,user_dr3int5.nss_two_body_orbit
5843250092214443008,AstroSpectroSB1,user_dr3int5.nss_two_body_orbit
6055900210869671552,AstroSpectroSB1,user_dr3int5.nss_two_body_orbit
4506375589316174848,AstroSpectroSB1,user_dr3int5.nss_two_body_orbit
5821182176601983744,AstroSpectroSB1,user_dr3int5.nss_two_body_orbit
3237360908217235328,AstroSpectroSB1,user_dr3int5.nss_two_body_orbit
5244776399869853312,AstroSpectroSB1,user_dr3int5.nss_two_body_orbit
5244750557045480320,AstroSpectroSB1,user_dr3int5.nss_two_body_orbit
260310516047318528,AstroSpectroSB1,user_dr3int5.nss_two_body_orbit
5852290964012325120,AstroSpectroSB1,user_dr3int5.nss_two_body_orbit
4538081484552236544,AstroSpectroSB1,user_dr3int5.nss_two_body_orbit
2203758684640813184,AstroSpectroSB1,user_dr3int5.nss_two_body_orbit
4510876852467142784,AstroSpectroSB1,user_dr3int5.nss_two_body_orbit
6487664824935493248,AstroSpectroSB1,user_dr3int5.nss_two_body_orbit
4516752195947312640,AstroSpectroSB1,user_dr3int5.nss_two_body_orbit
1300904538368570624,AstroSpectroSB1,user_dr3int5.nss_two_body_orbit
2054024884762695552,AstroSpectroSB1,user_dr3int5.nss_two_body_orbit
1990044822842097408,AstroSpectroSB1,user_dr3int5.nss_two_body_orbit
6674799745478145664,AstroSpectroSB1,user_dr3int5.nss_two_body_orbit
1126864217195866496,AstroSpectroSB1,user_dr3int5.nss_two_body_orbit
3445472758271399936,AstroSpectroSB1,user_dr3int5.nss_two_body_orbit
6153259564622531712,AstroSpectroSB1,user_dr3int5.nss_two_body_orbit
484828827634176256,AstroSpectroSB1,user_dr3int5.nss_two_body_orbit
2023306527062550400,AstroSpectroSB1,user_dr3int5.nss_two_body_orbit
5864579213375394432,AstroSpectroSB1,user_dr3int5.nss_two_body_orbit
1988945551731507584,AstroSpectroSB1,user_dr3int5.nss_two_body_orbit
3407833043575268992,AstroSpectroSB1,user_dr3int5.nss_two_body_orbit
5539612813674654336,AstroSpectroSB1,user_dr3int5.nss_two_body_orbit
5521894939716051328,AstroSpectroSB1,user_dr3int5.nss_two_body_orbit
5728441665019450496,AstroSpectroSB1,user_dr3int5.nss_two_body_orbit
6644164774549708032,AstroSpectroSB1,user_dr3int5.nss_two_body_orbit
6910831734813587584,AstroSpectroSB1,user_dr3int5.nss_two_body_orbit
2020979268946760320,AstroSpectroSB1,user_dr3int5.nss_two_body_orbit
4551864206400469120,AstroSpectroSB1,user_dr3int5.nss_two_body_orbit
1994610025175341056,AstroSpectroSB1,user_dr3int5.nss_two_body_orbit
4100912569009559040,AstroSpectroSB1,user_dr3int5.nss_two_body_orbit
2216169074236525952,AstroSpectroSB1,user_dr3int5.nss_two_body_orbit
4763122132878102016,AstroSpectroSB1,user_dr3int5.nss_two_body_orbit
5061905110534461312,AstroSpectroSB1,user_dr3int5.nss_two_body_orbit
5981153937253120640,AstroSpectroSB1,user_dr3int5.nss_two_body_orbit
5209753346745567360,AstroSpectroSB1,user_dr3int5.nss_two_body_orbit
3575174212196732288,AstroSpectroSB1,user_dr3int5.nss_two_body_orbit
507053604071101056,AstroSpectroSB1,user_dr3int5.nss_two_body_orbit
4361596498054989184,AstroSpectroSB1,user_dr3int5.nss_two_body_orbit
2065964928204405248,AstroSpectroSB1,user_dr3int5.nss_two_body_orbit
1475790452700033920,AstroSpectroSB1,user_dr3int5.nss_two_body_orbit
5679803325056282496,AstroSpectroSB1,user_dr3int5.nss_two_body_orbit
524136235192161920,AstroSpectroSB1,user_dr3int5.nss_two_body_orbit
5594654945577030272,AstroSpectroSB1,user_dr3int5.nss_two_body_orbit
6483840208098898944,AstroSpectroSB1,user_dr3int5.nss_two_body_orbit
4327341213289382528,AstroSpectroSB1,user_dr3int5.nss_two_body_orbit
2014582310299115392,AstroSpectroSB1,user_dr3int5.nss_two_body_orbit
5522459401494327936,AstroSpectroSB1,user_dr3int5.nss_two_body_orbit
4802900165765916672,AstroSpectroSB1,user_dr3int5.nss_two_body_orbit
6055801877634727936,AstroSpectroSB1,user_dr3int5.nss_two_body_orbit
5825323379756629120,AstroSpectroSB1,user_dr3int5.nss_two_body_orbit
6051996674011925376,AstroSpectroSB1,user_dr3int5.nss_two_body_orbit
813821643177196032,AstroSpectroSB1,user_dr3int5.nss_two_body_orbit
4119996547474851968,AstroSpectroSB1,user_dr3int5.nss_two_body_orbit
6249790668291278848,AstroSpectroSB1,user_dr3int5.nss_two_body_orbit
5822503029350937728,AstroSpectroSB1,user_dr3int5.nss_two_body_orbit
1587229838825581312,AstroSpectroSB1,user_dr3int5.nss_two_body_orbit
2080283528838511744,AstroSpectroSB1,user_dr3int5.nss_two_body_orbit
1942204178558783360,AstroSpectroSB1,user_dr3int5.nss_two_body_orbit
5357819664228964480,AstroSpectroSB1,user_dr3int5.nss_two_body_orbit
5498896317547453568,AstroSpectroSB1,user_dr3int5.nss_two_body_orbit
4860784814403060224,AstroSpectroSB1,user_dr3int5.nss_two_body_orbit
5887692459641369856,AstroSpectroSB1,user_dr3int5.nss_two_body_orbit
497264892559921792,AstroSpectroSB1,user_dr3int5.nss_two_body_orbit
4235733413458435200,AstroSpectroSB1,user_dr3int5.nss_two_body_orbit
6869631213059333248,AstroSpectroSB1,user_dr3int5.nss_two_body_orbit
3571270052563890688,AstroSpectroSB1,user_dr3int5.nss_two_body_orbit
4520040384223200640,AstroSpectroSB1,user_dr3int5.nss_two_body_orbit
4512669778022343936,AstroSpectroSB1,user_dr3int5.nss_two_body_orbit
2087161901781063296,AstroSpectroSB1,user_dr3int5.nss_two_body_orbit
5822671018433523968,AstroSpectroSB1,user_dr3int5.nss_two_body_orbit
2100440600628910976,AstroSpectroSB1,user_dr3int5.nss_two_body_orbit
1826969518842716544,AstroSpectroSB1,user_dr3int5.nss_two_body_orbit
2149289050389689216,AstroSpectroSB1,user_dr3int5.nss_two_body_orbit
413487741516486528,AstroSpectroSB1,user_dr3int5.nss_two_body_orbit
5363611169920042496,AstroSpectroSB1,user_dr3int5.nss_two_body_orbit
6361827677642279552,AstroSpectroSB1,user_dr3int5.nss_two_body_orbit
3607704706812408960,AstroSpectroSB1,user_dr3int5.nss_two_body_orbit
5707394371062260736,AstroSpectroSB1,user_dr3int5.nss_two_body_orbit
4839139553621190784,AstroSpectroSB1,user_dr3int5.nss_two_body_orbit
2302714799850553984,AstroSpectroSB1,user_dr3int5.nss_two_body_orbit
1823320308472761600,AstroSpectroSB1,user_dr3int5.nss_two_body_orbit
6285060153747180544,AstroSpectroSB1,user_dr3int5.nss_two_body_orbit
2212570754934314240,AstroSpectroSB1,user_dr3int5.nss_two_body_orbit
5352026092635835264,AstroSpectroSB1,user_dr3int5.nss_two_body_orbit
276720692735367424,AstroSpectroSB1,user_dr3int5.nss_two_body_orbit
3954366669916831872,AstroSpectroSB1,user_dr3int5.nss_two_body_orbit
468105363155144704,AstroSpectroSB1,user_dr3int5.nss_two_body_orbit
243533063819120768,AstroSpectroSB1,user_dr3int5.nss_two_body_orbit
2283247671603791488,AstroSpectroSB1,user_dr3int5.nss_two_body_orbit
5361679671589595136,AstroSpectroSB1,user_dr3int5.nss_two_body_orbit
5413358161204074496,AstroSpectroSB1,user_dr3int5.nss_two_body_orbit
392936112550974464,AstroSpectroSB1,user_dr3int5.nss_two_body_orbit
792453768562913152,AstroSpectroSB1,user_dr3int5.nss_two_body_orbit
5339122159811488384,AstroSpectroSB1,user_dr3int5.nss_two_body_orbit
5240783278574153728,AstroSpectroSB1,user_dr3int5.nss_two_body_orbit
3042235566094225408,AstroSpectroSB1,user_dr3int5.nss_two_body_orbit
4698873923256061952,AstroSpectroSB1,user_dr3int5.nss_two_body_orbit
5827285565679302656,AstroSpectroSB1,user_dr3int5.nss_two_body_orbit
5986451246865990656,AstroSpectroSB1,user_dr3int5.nss_two_body_orbit
2638539976350630400,AstroSpectroSB1,user_dr3int5.nss_two_body_orbit
6057121257233939456,AstroSpectroSB1,user_dr3int5.nss_two_body_orbit
242374045423558272,AstroSpectroSB1,user_dr3int5.nss_two_body_orbit
5514247973779052928,AstroSpectroSB1,user_dr3int5.nss_two_body_orbit
2048213454727302656,AstroSpectroSB1,user_dr3int5.nss_two_body_orbit
558396364670910976,AstroSpectroSB1,user_dr3int5.nss_two_body_orbit
431658614284198528,AstroSpectroSB1,user_dr3int5.nss_two_body_orbit
2974134770808002432,AstroSpectroSB1,user_dr3int5.nss_two_body_orbit
1053364746801214976,AstroSpectroSB1,user_dr3int5.nss_two_body_orbit
432123291082212224,AstroSpectroSB1,user_dr3int5.nss_two_body_orbit
6444389142482697472,AstroSpectroSB1,user_dr3int5.nss_two_body_orbit
6073648325720929152,AstroSpectroSB1,user_dr3int5.nss_two_body_orbit
428122683662663936,AstroSpectroSB1,user_dr3int5.nss_two_body_orbit
425670021124410240,AstroSpectroSB1,user_dr3int5.nss_two_body_orbit
4613259148984348288,AstroSpectroSB1,user_dr3int5.nss_two_body_orbit
2025340894135191168,AstroSpectroSB1,user_dr3int5.nss_two_body_orbit
215239747716682880,AstroSpectroSB1,user_dr3int5.nss_two_body_orbit
5344336387500503296,AstroSpectroSB1,user_dr3int5.nss_two_body_orbit
158735772148540928,AstroSpectroSB1,user_dr3int5.nss_two_body_orbit
5410534168669947520,AstroSpectroSB1,user_dr3int5.nss_two_body_orbit
6055931753108170368,AstroSpectroSB1,user_dr3int5.nss_two_body_orbit
4656902991776955136,AstroSpectroSB1,user_dr3int5.nss_two_body_orbit
4333906882553457664,AstroSpectroSB1,user_dr3int5.nss_two_body_orbit
417636164536659200,AstroSpectroSB1,user_dr3int5.nss_two_body_orbit
1981435573771969152,AstroSpectroSB1,user_dr3int5.nss_two_body_orbit
468170131263017472,AstroSpectroSB1,user_dr3int5.nss_two_body_orbit
594581945175508992,AstroSpectroSB1,user_dr3int5.nss_two_body_orbit
4125705383643710848,AstroSpectroSB1,user_dr3int5.nss_two_body_orbit
3222260975731762560,AstroSpectroSB1,user_dr3int5.nss_two_body_orbit
2006082917926836480,AstroSpectroSB1,user_dr3int5.nss_two_body_orbit
5513905093648267008,AstroSpectroSB1,user_dr3int5.nss_two_body_orbit
882666120640797824,AstroSpectroSB1,user_dr3int5.nss_two_body_orbit
410562727052845184,AstroSpectroSB1,user_dr3int5.nss_two_body_orbit
1802392753874318080,AstroSpectroSB1,user_dr3int5.nss_two_body_orbit
5254179973103577600,AstroSpectroSB1,user_dr3int5.nss_two_body_orbit
5878615578800840192,AstroSpectroSB1,user_dr3int5.nss_two_body_orbit
5848735731865324416,AstroSpectroSB1,user_dr3int5.nss_two_body_orbit
1801650720963355392,AstroSpectroSB1,user_dr3int5.nss_two_body_orbit
4631159812464321792,AstroSpectroSB1,user_dr3int5.nss_two_body_orbit
2180275963824502656,AstroSpectroSB1,user_dr3int5.nss_two_body_orbit
2282790240406263424,AstroSpectroSB1,user_dr3int5.nss_two_body_orbit
6702450263899498880,AstroSpectroSB1,user_dr3int5.nss_two_body_orbit
5790896815999675648,AstroSpectroSB1,user_dr3int5.nss_two_body_orbit
2172735723541179520,AstroSpectroSB1,user_dr3int5.nss_two_body_orbit
4121628742514678784,AstroSpectroSB1,user_dr3int5.nss_two_body_orbit
6022716919895728000,AstroSpectroSB1,user_dr3int5.nss_two_body_orbit
5954476383562753536,AstroSpectroSB1,user_dr3int5.nss_two_body_orbit
2011974857140904320,AstroSpectroSB1,user_dr3int5.nss_two_body_orbit
5935185830006600192,AstroSpectroSB1,user_dr3int5.nss_two_body_orbit
172639405919058560,AstroSpectroSB1,user_dr3int5.nss_two_body_orbit
2036250901341049472,AstroSpectroSB1,user_dr3int5.nss_two_body_orbit
5858787089245137280,AstroSpectroSB1,user_dr3int5.nss_two_body_orbit
2032928452090034048,AstroSpectroSB1,user_dr3int5.nss_two_body_orbit
4393977875702995456,AstroSpectroSB1,user_dr3int5.nss_two_body_orbit
1999783609648900992,AstroSpectroSB1,user_dr3int5.nss_two_body_orbit
5620234503788558976,AstroSpectroSB1,user_dr3int5.nss_two_body_orbit
4814209811088632064,AstroSpectroSB1,user_dr3int5.nss_two_body_orbit
5884333584700939904,AstroSpectroSB1,user_dr3int5.nss_two_body_orbit
5321626211032534912,AstroSpectroSB1,user_dr3int5.nss_two_body_orbit
5853284033544055168,AstroSpectroSB1,user_dr3int5.nss_two_body_orbit
4317779211678713344,AstroSpectroSB1,user_dr3int5.nss_two_body_orbit
5519759374588921344,AstroSpectroSB1,user_dr3int5.nss_two_body_orbit
5981062299828707328,AstroSpectroSB1,user_dr3int5.nss_two_body_orbit
3227444279703880960,AstroSpectroSB1,user_dr3int5.nss_two_body_orbit
1931436313291007744,AstroSpectroSB1,user_dr3int5.nss_two_body_orbit
2077566704329071744,AstroSpectroSB1,user_dr3int5.nss_two_body_orbit
3198786368120093568,AstroSpectroSB1,user_dr3int5.nss_two_body_orbit
1993790064380830464,AstroSpectroSB1,user_dr3int5.nss_two_body_orbit
4003872692057943552,AstroSpectroSB1,user_dr3int5.nss_two_body_orbit
3214162076160932096,AstroSpectroSB1,user_dr3int5.nss_two_body_orbit
5290672179872595840,AstroSpectroSB1,user_dr3int5.nss_two_body_orbit
5595942787244790528,AstroSpectroSB1,user_dr3int5.nss_two_body_orbit
6835810746484793344,AstroSpectroSB1,user_dr3int5.nss_two_body_orbit
2740887397747593600,AstroSpectroSB1,user_dr3int5.nss_two_body_orbit
411788686823990656,AstroSpectroSB1,user_dr3int5.nss_two_body_orbit
1080548247652551552,AstroSpectroSB1,user_dr3int5.nss_two_body_orbit
2476433513868990592,AstroSpectroSB1,user_dr3int5.nss_two_body_orbit
5605029250101976576,AstroSpectroSB1,user_dr3int5.nss_two_body_orbit
541022775285416448,AstroSpectroSB1,user_dr3int5.nss_two_body_orbit
2134484740500107904,AstroSpectroSB1,user_dr3int5.nss_two_body_orbit
4657411241012412032,AstroSpectroSB1,user_dr3int5.nss_two_body_orbit
3229438793796334848,AstroSpectroSB1,user_dr3int5.nss_two_body_orbit
5989416114317852672,AstroSpectroSB1,user_dr3int5.nss_two_body_orbit
1971421638499579776,AstroSpectroSB1,user_dr3int5.nss_two_body_orbit
5503329617151018112,AstroSpectroSB1,user_dr3int5.nss_two_body_orbit
394023705653421568,AstroSpectroSB1,user_dr3int5.nss_two_body_orbit
252759551222720896,AstroSpectroSB1,user_dr3int5.nss_two_body_orbit
3864589312125826176,AstroSpectroSB1,user_dr3int5.nss_two_body_orbit
4669188110034210944,AstroSpectroSB1,user_dr3int5.nss_two_body_orbit
4288425133100368256,AstroSpectroSB1,user_dr3int5.nss_two_body_orbit
2461005750823794432,AstroSpectroSB1,user_dr3int5.nss_two_body_orbit
6783195408539969792,AstroSpectroSB1,user_dr3int5.nss_two_body_orbit
2163318131581620480,AstroSpectroSB1,user_dr3int5.nss_two_body_orbit
5816304090186245120,AstroSpectroSB1,user_dr3int5.nss_two_body_orbit
5289434954410657280,AstroSpectroSB1,user_dr3int5.nss_two_body_orbit
5560542017510003072,AstroSpectroSB1,user_dr3int5.nss_two_body_orbit
5961478481607039744,AstroSpectroSB1,user_dr3int5.nss_two_body_orbit
3307770647859269120,AstroSpectroSB1,user_dr3int5.nss_two_body_orbit
5313513090839166976,AstroSpectroSB1,user_dr3int5.nss_two_body_orbit
3099237508759436544,AstroSpectroSB1,user_dr3int5.nss_two_body_orbit
2896914381264691584,AstroSpectroSB1,user_dr3int5.nss_two_body_orbit
1525674504979201536,AstroSpectroSB1,user_dr3int5.nss_two_body_orbit
4535236085901690368,AstroSpectroSB1,user_dr3int5.nss_two_body_orbit
1870751762609320320,AstroSpectroSB1,user_dr3int5.nss_two_body_orbit
2032800328956477056,AstroSpectroSB1,user_dr3int5.nss_two_body_orbit
5887792858784029184,AstroSpectroSB1,user_dr3int5.nss_two_body_orbit
2646135265236312576,AstroSpectroSB1,user_dr3int5.nss_two_body_orbit
3164992667784719360,AstroSpectroSB1,user_dr3int5.nss_two_body_orbit
2143627321421751936,AstroSpectroSB1,user_dr3int5.nss_two_body_orbit
5201264532864150016,AstroSpectroSB1,user_dr3int5.nss_two_body_orbit
506339643067188224,AstroSpectroSB1,user_dr3int5.nss_two_body_orbit
5870045916493729152,AstroSpectroSB1,user_dr3int5.nss_two_body_orbit
5335934224565179904,AstroSpectroSB1,user_dr3int5.nss_two_body_orbit
5491030888102465536,AstroSpectroSB1,user_dr3int5.nss_two_body_orbit
5631007999749180672,AstroSpectroSB1,user_dr3int5.nss_two_body_orbit
5819727316559092864,AstroSpectroSB1,user_dr3int5.nss_two_body_orbit
1116136110446449408,AstroSpectroSB1,user_dr3int5.nss_two_body_orbit
5328432329757092864,AstroSpectroSB1,user_dr3int5.nss_two_body_orbit
3018944989240573056,AstroSpectroSB1,user_dr3int5.nss_two_body_orbit
5217542252758562560,AstroSpectroSB1,user_dr3int5.nss_two_body_orbit
436123730997618048,AstroSpectroSB1,user_dr3int5.nss_two_body_orbit
5154051950241393536,AstroSpectroSB1,user_dr3int5.nss_two_body_orbit
202396214955596544,AstroSpectroSB1,user_dr3int5.nss_two_body_orbit
1970280066241946624,AstroSpectroSB1,user_dr3int5.nss_two_body_orbit
2169608093991819520,AstroSpectroSB1,user_dr3int5.nss_two_body_orbit
2113966101179141376,AstroSpectroSB1,user_dr3int5.nss_two_body_orbit
2006076767532980480,AstroSpectroSB1,user_dr3int5.nss_two_body_orbit
254915109411038080,AstroSpectroSB1,user_dr3int5.nss_two_body_orbit
5546898761845738752,AstroSpectroSB1,user_dr3int5.nss_two_body_orbit
2063360498702019072,AstroSpectroSB1,user_dr3int5.nss_two_body_orbit
1841285155906404992,AstroSpectroSB1,user_dr3int5.nss_two_body_orbit
5485468871094427648,AstroSpectroSB1,user_dr3int5.nss_two_body_orbit
4121927908368124800,AstroSpectroSB1,user_dr3int5.nss_two_body_orbit
1498665311079160448,AstroSpectroSB1,user_dr3int5.nss_two_body_orbit
4619835667332364416,AstroSpectroSB1,user_dr3int5.nss_two_body_orbit
503548223553455360,AstroSpectroSB1,user_dr3int5.nss_two_body_orbit
242132904480627584,AstroSpectroSB1,user_dr3int5.nss_two_body_orbit
5868828791469386624,AstroSpectroSB1,user_dr3int5.nss_two_body_orbit
6068452510488597632,AstroSpectroSB1,user_dr3int5.nss_two_body_orbit
5209300446737191936,AstroSpectroSB1,user_dr3int5.nss_two_body_orbit
5294438041555774080,AstroSpectroSB1,user_dr3int5.nss_two_body_orbit
5268724278511266176,AstroSpectroSB1,user_dr3int5.nss_two_body_orbit
4933692468368441728,AstroSpectroSB1,user_dr3int5.nss_two_body_orbit
6062637915050962816,AstroSpectroSB1,user_dr3int5.nss_two_body_orbit
5426201655303492608,AstroSpectroSB1,user_dr3int5.nss_two_body_orbit
1947845360405086336,AstroSpectroSB1,user_dr3int5.nss_two_body_orbit
5952365252553940864,AstroSpectroSB1,user_dr3int5.nss_two_body_orbit
5977830555976874496,AstroSpectroSB1,user_dr3int5.nss_two_body_orbit
3183031947041037312,AstroSpectroSB1,user_dr3int5.nss_two_body_orbit
5412873895052729600,AstroSpectroSB1,user_dr3int5.nss_two_body_orbit
1664018901979115008,AstroSpectroSB1,user_dr3int5.nss_two_body_orbit
568468780239121024,AstroSpectroSB1,user_dr3int5.nss_two_body_orbit
4470215911734169728,AstroSpectroSB1,user_dr3int5.nss_two_body_orbit
5318958383506662528,AstroSpectroSB1,user_dr3int5.nss_two_body_orbit
5828100784809880960,AstroSpectroSB1,user_dr3int5.nss_two_body_orbit
4379404222735965184,AstroSpectroSB1,user_dr3int5.nss_two_body_orbit
5336104064753452672,AstroSpectroSB1,user_dr3int5.nss_two_body_orbit
3705634531006766592,AstroSpectroSB1,user_dr3int5.nss_two_body_orbit
4736666474365234432,AstroSpectroSB1,user_dr3int5.nss_two_body_orbit
6376740353850167808,AstroSpectroSB1,user_dr3int5.nss_two_body_orbit
4595546841297112576,AstroSpectroSB1,user_dr3int5.nss_two_body_orbit
5251831721166509696,AstroSpectroSB1,user_dr3int5.nss_two_body_orbit
3209544264765346048,AstroSpectroSB1,user_dr3int5.nss_two_body_orbit
6060056540947710848,AstroSpectroSB1,user_dr3int5.nss_two_body_orbit
3116562272960333824,AstroSpectroSB1,user_dr3int5.nss_two_body_orbit
5127152020311105792,AstroSpectroSB1,user_dr3int5.nss_two_body_orbit
5838870260671606016,AstroSpectroSB1,user_dr3int5.nss_two_body_orbit
3171191134523436928,AstroSpectroSB1,user_dr3int5.nss_two_body_orbit
5320400427366959616,AstroSpectroSB1,user_dr3int5.nss_two_body_orbit
5358319216154309504,AstroSpectroSB1,user_dr3int5.nss_two_body_orbit
6037476282950488576,AstroSpectroSB1,user_dr3int5.nss_two_body_orbit
1796627499009353344,AstroSpectroSB1,user_dr3int5.nss_two_body_orbit
323694646965377536,AstroSpectroSB1,user_dr3int5.nss_two_body_orbit
2004445195360744320,AstroSpectroSB1,user_dr3int5.nss_two_body_orbit
4502472563533660928,AstroSpectroSB1,user_dr3int5.nss_two_body_orbit
5865596811373916160,AstroSpectroSB1,user_dr3int5.nss_two_body_orbit
1138199013847603200,AstroSpectroSB1,user_dr3int5.nss_two_body_orbit
1992406539454913024,AstroSpectroSB1,user_dr3int5.nss_two_body_orbit
799396149404070272,AstroSpectroSB1,user_dr3int5.nss_two_body_orbit
5956208281854897920,AstroSpectroSB1,user_dr3int5.nss_two_body_orbit
1149910461951234560,AstroSpectroSB1,user_dr3int5.nss_two_body_orbit
4196754661105405312,AstroSpectroSB1,user_dr3int5.nss_two_body_orbit
3051992872803185152,AstroSpectroSB1,user_dr3int5.nss_two_body_orbit
547653929910667136,AstroSpectroSB1,user_dr3int5.nss_two_body_orbit
4146183723309579264,AstroSpectroSB1,user_dr3int5.nss_two_body_orbit
1955344167146342656,AstroSpectroSB1,user_dr3int5.nss_two_body_orbit
4237210195014351360,AstroSpectroSB1,user_dr3int5.nss_two_body_orbit
2049718441314854656,AstroSpectroSB1,user_dr3int5.nss_two_body_orbit
2169677702527800832,AstroSpectroSB1,user_dr3int5.nss_two_body_orbit
5508712065868498944,AstroSpectroSB1,user_dr3int5.nss_two_body_orbit
5841495585194060288,AstroSpectroSB1,user_dr3int5.nss_two_body_orbit
5973302560927349376,AstroSpectroSB1,user_dr3int5.nss_two_body_orbit
1926622105928887040,AstroSpectroSB1,user_dr3int5.nss_two_body_orbit
5225458667760641792,AstroSpectroSB1,user_dr3int5.nss_two_body_orbit
4917554352092074112,AstroSpectroSB1,user_dr3int5.nss_two_body_orbit
1977123018600403456,AstroSpectroSB1,user_dr3int5.nss_two_body_orbit
5898867552186527488,AstroSpectroSB1,user_dr3int5.nss_two_body_orbit
5642114918313401984,AstroSpectroSB1,user_dr3int5.nss_two_body_orbit
3400407629235658240,AstroSpectroSB1,user_dr3int5.nss_two_body_orbit
2082061675365299712,AstroSpectroSB1,user_dr3int5.nss_two_body_orbit
3440876391647275264,AstroSpectroSB1,user_dr3int5.nss_two_body_orbit
3222441772379447424,AstroSpectroSB1,user_dr3int5.nss_two_body_orbit
5063350929667932160,AstroSpectroSB1,user_dr3int5.nss_two_body_orbit
1993182176189759872,AstroSpectroSB1,user_dr3int5.nss_two_body_orbit
3079844807997977216,AstroSpectroSB1,user_dr3int5.nss_two_body_orbit
6072429036047505792,AstroSpectroSB1,user_dr3int5.nss_two_body_orbit
1953010144479216640,AstroSpectroSB1,user_dr3int5.nss_two_body_orbit
6012380685951118208,AstroSpectroSB1,user_dr3int5.nss_two_body_orbit
4485840800895334016,AstroSpectroSB1,user_dr3int5.nss_two_body_orbit
2174170276988803072,AstroSpectroSB1,user_dr3int5.nss_two_body_orbit
4248678955982260480,AstroSpectroSB1,user_dr3int5.nss_two_body_orbit
5450944966193502464,AstroSpectroSB1,user_dr3int5.nss_two_body_orbit
5799019836116686720,AstroSpectroSB1,user_dr3int5.nss_two_body_orbit
2063689385812257408,AstroSpectroSB1,user_dr3int5.nss_two_body_orbit
5858881234944366720,AstroSpectroSB1,user_dr3int5.nss_two_body_orbit
1099108214384859136,AstroSpectroSB1,user_dr3int5.nss_two_body_orbit
3346790387088060032,AstroSpectroSB1,user_dr3int5.nss_two_body_orbit
6420418315826020352,AstroSpectroSB1,user_dr3int5.nss_two_body_orbit
5364294688198928128,AstroSpectroSB1,user_dr3int5.nss_two_body_orbit
1722112290323566848,AstroSpectroSB1,user_dr3int5.nss_two_body_orbit
5215575054656311552,AstroSpectroSB1,user_dr3int5.nss_two_body_orbit
3360649288776075648,AstroSpectroSB1,user_dr3int5.nss_two_body_orbit
5346436725274938496,AstroSpectroSB1,user_dr3int5.nss_two_body_orbit
2294833702364339712,AstroSpectroSB1,user_dr3int5.nss_two_body_orbit
2251427491560292736,AstroSpectroSB1,user_dr3int5.nss_two_body_orbit
472837661200828672,AstroSpectroSB1,user_dr3int5.nss_two_body_orbit
422937940886814464,AstroSpectroSB1,user_dr3int5.nss_two_body_orbit
413044913219837440,AstroSpectroSB1,user_dr3int5.nss_two_body_orbit
1991888360240803072,AstroSpectroSB1,user_dr3int5.nss_two_body_orbit
2701217430533792128,AstroSpectroSB1,user_dr3int5.nss_two_body_orbit
6075049996881897600,AstroSpectroSB1,user_dr3int5.nss_two_body_orbit
1958108781753676032,AstroSpectroSB1,user_dr3int5.nss_two_body_orbit
5800726037628629632,AstroSpectroSB1,user_dr3int5.nss_two_body_orbit
5260125685290595456,AstroSpectroSB1,user_dr3int5.nss_two_body_orbit
2042110031308914944,AstroSpectroSB1,user_dr3int5.nss_two_body_orbit
3217032450047790720,AstroSpectroSB1,user_dr3int5.nss_two_body_orbit
6011750322192965888,AstroSpectroSB1,user_dr3int5.nss_two_body_orbit
5712189302612483072,AstroSpectroSB1,user_dr3int5.nss_two_body_orbit
4314736897366293376,AstroSpectroSB1,user_dr3int5.nss_two_body_orbit
6057194168591294464,AstroSpectroSB1,user_dr3int5.nss_two_body_orbit
1977826293723607040,AstroSpectroSB1,user_dr3int5.nss_two_body_orbit
424810404884664960,AstroSpectroSB1,user_dr3int5.nss_two_body_orbit
2118877314680196736,AstroSpectroSB1,user_dr3int5.nss_two_body_orbit
3307149011471971456,AstroSpectroSB1,user_dr3int5.nss_two_body_orbit
5916247876086717824,AstroSpectroSB1,user_dr3int5.nss_two_body_orbit
1887186850086385152,AstroSpectroSB1,user_dr3int5.nss_two_body_orbit
4482859367739358336,AstroSpectroSB1,user_dr3int5.nss_two_body_orbit
1208042809942139648,AstroSpectroSB1,user_dr3int5.nss_two_body_orbit
4515771294132828928,AstroSpectroSB1,user_dr3int5.nss_two_body_orbit
1926864101565796608,AstroSpectroSB1,user_dr3int5.nss_two_body_orbit
4395408954509115136,AstroSpectroSB1,user_dr3int5.nss_two_body_orbit
4940096780002482816,AstroSpectroSB1,user_dr3int5.nss_two_body_orbit
5349295803406622464,AstroSpectroSB1,user_dr3int5.nss_two_body_orbit
2993693295962961792,AstroSpectroSB1,user_dr3int5.nss_two_body_orbit
2034271612959187200,AstroSpectroSB1,user_dr3int5.nss_two_body_orbit
232059595568178688,AstroSpectroSB1,user_dr3int5.nss_two_body_orbit
6072413024409366656,AstroSpectroSB1,user_dr3int5.nss_two_body_orbit
4534840880194602496,AstroSpectroSB1,user_dr3int5.nss_two_body_orbit
5205831320051960704,AstroSpectroSB1,user_dr3int5.nss_two_body_orbit
3868996498327188992,AstroSpectroSB1,user_dr3int5.nss_two_body_orbit
532387206661150464,AstroSpectroSB1,user_dr3int5.nss_two_body_orbit
2188796324247604480,AstroSpectroSB1,user_dr3int5.nss_two_body_orbit
5845410396379364480,AstroSpectroSB1,user_dr3int5.nss_two_body_orbit
5853999987372505600,AstroSpectroSB1,user_dr3int5.nss_two_body_orbit
428633582919114240,AstroSpectroSB1,user_dr3int5.nss_two_body_orbit
5542062590001167104,AstroSpectroSB1,user_dr3int5.nss_two_body_orbit
2985301337882756736,AstroSpectroSB1,user_dr3int5.nss_two_body_orbit
2909743212357187968,AstroSpectroSB1,user_dr3int5.nss_two_body_orbit
4246707913888147712,AstroSpectroSB1,user_dr3int5.nss_two_body_orbit
5724668007975032832,AstroSpectroSB1,user_dr3int5.nss_two_body_orbit
4205236431276786432,AstroSpectroSB1,user_dr3int5.nss_two_body_orbit
2220025718649319040,AstroSpectroSB1,user_dr3int5.nss_two_body_orbit
1641190674061211136,AstroSpectroSB1,user_dr3int5.nss_two_body_orbit
3032797736245422464,AstroSpectroSB1,user_dr3int5.nss_two_body_orbit
2932756196891493248,AstroSpectroSB1,user_dr3int5.nss_two_body_orbit
5238023508697086592,AstroSpectroSB1,user_dr3int5.nss_two_body_orbit
4124365250777103744,AstroSpectroSB1,user_dr3int5.nss_two_body_orbit
3217290908297148672,AstroSpectroSB1,user_dr3int5.nss_two_body_orbit
675726246904376704,AstroSpectroSB1,user_dr3int5.nss_two_body_orbit
5808697222059724416,AstroSpectroSB1,user_dr3int5.nss_two_body_orbit
2237371957685699584,AstroSpectroSB1,user_dr3int5.nss_two_body_orbit
5528366592130288640,AstroSpectroSB1,user_dr3int5.nss_two_body_orbit
1554885161675745536,AstroSpectroSB1,user_dr3int5.nss_two_body_orbit
1754203736205499392,AstroSpectroSB1,user_dr3int5.nss_two_body_orbit
2849514434991234688,AstroSpectroSB1,user_dr3int5.nss_two_body_orbit
4365124319767938304,AstroSpectroSB1,user_dr3int5.nss_two_body_orbit
5868349915448493184,AstroSpectroSB1,user_dr3int5.nss_two_body_orbit
1536619146799529088,AstroSpectroSB1,user_dr3int5.nss_two_body_orbit
5888631953614486400,AstroSpectroSB1,user_dr3int5.nss_two_body_orbit
5806407076775036416,AstroSpectroSB1,user_dr3int5.nss_two_body_orbit
5239090309861471488,AstroSpectroSB1,user_dr3int5.nss_two_body_orbit
285666147533823232,AstroSpectroSB1,user_dr3int5.nss_two_body_orbit
1510815700544506368,AstroSpectroSB1,user_dr3int5.nss_two_body_orbit
5832120461923015936,AstroSpectroSB1,user_dr3int5.nss_two_body_orbit
633030767286773888,AstroSpectroSB1,user_dr3int5.nss_two_body_orbit
3705808116405072512,AstroSpectroSB1,user_dr3int5.nss_two_body_orbit
6376400948354737280,AstroSpectroSB1,user_dr3int5.nss_two_body_orbit
207329719332484352,AstroSpectroSB1,user_dr3int5.nss_two_body_orbit
5790660592797231360,AstroSpectroSB1,user_dr3int5.nss_two_body_orbit
1920833692601029376,AstroSpectroSB1,user_dr3int5.nss_two_body_orbit
541713646542078080,AstroSpectroSB1,user_dr3int5.nss_two_body_orbit
5835126732874507904,AstroSpectroSB1,user_dr3int5.nss_two_body_orbit
5847739333801233792,AstroSpectroSB1,user_dr3int5.nss_two_body_orbit
510110516969079552,AstroSpectroSB1,user_dr3int5.nss_two_body_orbit
5689938588880505216,AstroSpectroSB1,user_dr3int5.nss_two_body_orbit
5965888072984844672,AstroSpectroSB1,user_dr3int5.nss_two_body_orbit
6490161300447865088,AstroSpectroSB1,user_dr3int5.nss_two_body_orbit
1828741141296688896,AstroSpectroSB1,user_dr3int5.nss_two_body_orbit
5115189780477670656,AstroSpectroSB1,user_dr3int5.nss_two_body_orbit
3442441924406740736,AstroSpectroSB1,user_dr3int5.nss_two_body_orbit
6860692905079078528,AstroSpectroSB1,user_dr3int5.nss_two_body_orbit
3001393313328580608,AstroSpectroSB1,user_dr3int5.nss_two_body_orbit
1302275595008256512,AstroSpectroSB1,user_dr3int5.nss_two_body_orbit
5234054993273237888,AstroSpectroSB1,user_dr3int5.nss_two_body_orbit
186681853033787904,AstroSpectroSB1,user_dr3int5.nss_two_body_orbit
4531865631784535040,AstroSpectroSB1,user_dr3int5.nss_two_body_orbit
6056596584038744064,AstroSpectroSB1,user_dr3int5.nss_two_body_orbit
2021429626380704000,AstroSpectroSB1,user_dr3int5.nss_two_body_orbit
5842693773690936960,AstroSpectroSB1,user_dr3int5.nss_two_body_orbit
3422437749151412608,AstroSpectroSB1,user_dr3int5.nss_two_body_orbit
6398716842509746816,AstroSpectroSB1,user_dr3int5.nss_two_body_orbit
5797696329042911104,AstroSpectroSB1,user_dr3int5.nss_two_body_orbit
6072769815928127616,AstroSpectroSB1,user_dr3int5.nss_two_body_orbit
2041103222257494272,AstroSpectroSB1,user_dr3int5.nss_two_body_orbit
5938247626326879360,AstroSpectroSB1,user_dr3int5.nss_two_body_orbit
4114380246425811968,AstroSpectroSB1,user_dr3int5.nss_two_body_orbit
5729759674519708800,AstroSpectroSB1,user_dr3int5.nss_two_body_orbit
1346925216023637888,AstroSpectroSB1,user_dr3int5.nss_two_body_orbit
3390532331190628608,AstroSpectroSB1,user_dr3int5.nss_two_body_orbit
5870553787783776384,AstroSpectroSB1,user_dr3int5.nss_two_body_orbit
2170228111172451968,AstroSpectroSB1,user_dr3int5.nss_two_body_orbit
3542274346095485824,AstroSpectroSB1,user_dr3int5.nss_two_body_orbit
1940304085026196096,AstroSpectroSB1,user_dr3int5.nss_two_body_orbit
5783392644837179520,AstroSpectroSB1,user_dr3int5.nss_two_body_orbit
1973847672239427584,AstroSpectroSB1,user_dr3int5.nss_two_body_orbit
2025518194714090368,AstroSpectroSB1,user_dr3int5.nss_two_body_orbit
3595647634102393984,AstroSpectroSB1,user_dr3int5.nss_two_body_orbit
3390753844127818624,AstroSpectroSB1,user_dr3int5.nss_two_body_orbit
512448495312496640,AstroSpectroSB1,user_dr3int5.nss_two_body_orbit
5712442465165088384,AstroSpectroSB1,user_dr3int5.nss_two_body_orbit
1607769948687032576,AstroSpectroSB1,user_dr3int5.nss_two_body_orbit
5998599269780047872,AstroSpectroSB1,user_dr3int5.nss_two_body_orbit
6125464529158445440,AstroSpectroSB1,user_dr3int5.nss_two_body_orbit
448685685706089856,AstroSpectroSB1,user_dr3int5.nss_two_body_orbit
3366614104996808704,AstroSpectroSB1,user_dr3int5.nss_two_body_orbit
5716935486297854464,AstroSpectroSB1,user_dr3int5.nss_two_body_orbit
207899992205715072,AstroSpectroSB1,user_dr3int5.nss_two_body_orbit
2008055196964540672,AstroSpectroSB1,user_dr3int5.nss_two_body_orbit
4546955677253967744,AstroSpectroSB1,user_dr3int5.nss_two_body_orbit
5648779882923032960,AstroSpectroSB1,user_dr3int5.nss_two_body_orbit
3032147615637664256,AstroSpectroSB1,user_dr3int5.nss_two_body_orbit
4303769127098519040,AstroSpectroSB1,user_dr3int5.nss_two_body_orbit
1732380281522827264,AstroSpectroSB1,user_dr3int5.nss_two_body_orbit
6481692552652698112,AstroSpectroSB1,user_dr3int5.nss_two_body_orbit
5603390020005616256,AstroSpectroSB1,user_dr3int5.nss_two_body_orbit
534870075716774912,AstroSpectroSB1,user_dr3int5.nss_two_body_orbit
1840118028610350464,AstroSpectroSB1,user_dr3int5.nss_two_body_orbit
6331043929044065408,AstroSpectroSB1,user_dr3int5.nss_two_body_orbit
2898352100096090496,AstroSpectroSB1,user_dr3int5.nss_two_body_orbit
282183646314835840,AstroSpectroSB1,user_dr3int5.nss_two_body_orbit
2241701422158112896,AstroSpectroSB1,user_dr3int5.nss_two_body_orbit
6054751633535857536,AstroSpectroSB1,user_dr3int5.nss_two_body_orbit
3330558434366765056,AstroSpectroSB1,user_dr3int5.nss_two_body_orbit
140344898281088640,AstroSpectroSB1,user_dr3int5.nss_two_body_orbit
1472850358607092096,AstroSpectroSB1,user_dr3int5.nss_two_body_orbit
1111359900654446848,AstroSpectroSB1,user_dr3int5.nss_two_body_orbit
1263141880230757632,AstroSpectroSB1,user_dr3int5.nss_two_body_orbit
195909920983709952,AstroSpectroSB1,user_dr3int5.nss_two_body_orbit
5957207737921191168,AstroSpectroSB1,user_dr3int5.nss_two_body_orbit
6462895954698503680,AstroSpectroSB1,user_dr3int5.nss_two_body_orbit
2921900198890330624,AstroSpectroSB1,user_dr3int5.nss_two_body_orbit
532979297974456960,AstroSpectroSB1,user_dr3int5.nss_two_body_orbit
6631334500350503936,AstroSpectroSB1,user_dr3int5.nss_two_body_orbit
5290722310730727040,AstroSpectroSB1,user_dr3int5.nss_two_body_orbit
2476272675934562560,AstroSpectroSB1,user_dr3int5.nss_two_body_orbit
1108178910438580608,AstroSpectroSB1,user_dr3int5.nss_two_body_orbit
2288637340162911104,AstroSpectroSB1,user_dr3int5.nss_two_body_orbit
2142825880524626176,AstroSpectroSB1,user_dr3int5.nss_two_body_orbit
2068127117820244992,AstroSpectroSB1,user_dr3int5.nss_two_body_orbit
3848550151895843584,AstroSpectroSB1,user_dr3int5.nss_two_body_orbit
542774572184834944,AstroSpectroSB1,user_dr3int5.nss_two_body_orbit
439512696413896704,AstroSpectroSB1,user_dr3int5.nss_two_body_orbit
409395531039515392,AstroSpectroSB1,user_dr3int5.nss_two_body_orbit
5941293479669031808,AstroSpectroSB1,user_dr3int5.nss_two_body_orbit
5199350626718207872,AstroSpectroSB1,user_dr3int5.nss_two_body_orbit
1816199488881677696,AstroSpectroSB1,user_dr3int5.nss_two_body_orbit
5785916642496156544,AstroSpectroSB1,user_dr3int5.nss_two_body_orbit
5435334924737724160,AstroSpectroSB1,user_dr3int5.nss_two_body_orbit
5427647826634636672,AstroSpectroSB1,user_dr3int5.nss_two_body_orbit
5720133553303444608,AstroSpectroSB1,user_dr3int5.nss_two_body_orbit
5540145905021208704,AstroSpectroSB1,user_dr3int5.nss_two_body_orbit
35140705156956160,AstroSpectroSB1,user_dr3int5.nss_two_body_orbit
5847783314269725184,AstroSpectroSB1,user_dr3int5.nss_two_body_orbit
6690575469595529600,AstroSpectroSB1,user_dr3int5.nss_two_body_orbit
3226524224692684928,AstroSpectroSB1,user_dr3int5.nss_two_body_orbit
904263518307749376,AstroSpectroSB1,user_dr3int5.nss_two_body_orbit
693842277222812544,AstroSpectroSB1,user_dr3int5.nss_two_body_orbit
5387897728210422528,AstroSpectroSB1,user_dr3int5.nss_two_body_orbit
5904353428017484288,AstroSpectroSB1,user_dr3int5.nss_two_body_orbit
5432415339111904768,AstroSpectroSB1,user_dr3int5.nss_two_body_orbit
1841854982107174400,AstroSpectroSB1,user_dr3int5.nss_two_body_orbit
2015023218760535808,AstroSpectroSB1,user_dr3int5.nss_two_body_orbit
469205012226705152,AstroSpectroSB1,user_dr3int5.nss_two_body_orbit
5793269527733024512,AstroSpectroSB1,user_dr3int5.nss_two_body_orbit
4319112781814162176,AstroSpectroSB1,user_dr3int5.nss_two_body_orbit
5217275999145449856,AstroSpectroSB1,user_dr3int5.nss_two_body_orbit
5870455999959171456,AstroSpectroSB1,user_dr3int5.nss_two_body_orbit
66891439874664960,AstroSpectroSB1,user_dr3int5.nss_two_body_orbit
5256672840834265984,AstroSpectroSB1,user_dr3int5.nss_two_body_orbit
5646449880344886912,AstroSpectroSB1,user_dr3int5.nss_two_body_orbit
5235147804763280640,AstroSpectroSB1,user_dr3int5.nss_two_body_orbit
5245060344444948096,AstroSpectroSB1,user_dr3int5.nss_two_body_orbit
959122169212583552,AstroSpectroSB1,user_dr3int5.nss_two_body_orbit
2110066309533264128,AstroSpectroSB1,user_dr3int5.nss_two_body_orbit
6720748508223989376,AstroSpectroSB1,user_dr3int5.nss_two_body_orbit
5837509340147920256,AstroSpectroSB1,user_dr3int5.nss_two_body_orbit
5304891373501786368,AstroSpectroSB1,user_dr3int5.nss_two_body_orbit
2030552858484181120,AstroSpectroSB1,user_dr3int5.nss_two_body_orbit
519613389809283200,AstroSpectroSB1,user_dr3int5.nss_two_body_orbit
2190169889146381824,AstroSpectroSB1,user_dr3int5.nss_two_body_orbit
5820558577398194688,AstroSpectroSB1,user_dr3int5.nss_two_body_orbit
675921543359910528,AstroSpectroSB1,user_dr3int5.nss_two_body_orbit
1832654887294346496,AstroSpectroSB1,user_dr3int5.nss_two_body_orbit
5636664059357165056,AstroSpectroSB1,user_dr3int5.nss_two_body_orbit
1904291918119843072,AstroSpectroSB1,user_dr3int5.nss_two_body_orbit
5868775705669177600,AstroSpectroSB1,user_dr3int5.nss_two_body_orbit
1203726230373556096,AstroSpectroSB1,user_dr3int5.nss_two_body_orbit
830683611765670912,AstroSpectroSB1,user_dr3int5.nss_two_body_orbit
5339677962921759360,AstroSpectroSB1,user_dr3int5.nss_two_body_orbit
491520322262331008,AstroSpectroSB1,user_dr3int5.nss_two_body_orbit
6398026074329317504,AstroSpectroSB1,user_dr3int5.nss_two_body_orbit
2213767985658241408,AstroSpectroSB1,user_dr3int5.nss_two_body_orbit
6657090319711360384,AstroSpectroSB1,user_dr3int5.nss_two_body_orbit
2030692835707265664,AstroSpectroSB1,user_dr3int5.nss_two_body_orbit
1354212916531474816,AstroSpectroSB1,user_dr3int5.nss_two_body_orbit
6356842182683845248,AstroSpectroSB1,user_dr3int5.nss_two_body_orbit
5651833707749730176,AstroSpectroSB1,user_dr3int5.nss_two_body_orbit
6690062409983190784,AstroSpectroSB1,user_dr3int5.nss_two_body_orbit
5812224833317185152,AstroSpectroSB1,user_dr3int5.nss_two_body_orbit
4534289402086480256,AstroSpectroSB1,user_dr3int5.nss_two_body_orbit
5260089500167590784,AstroSpectroSB1,user_dr3int5.nss_two_body_orbit
1901321415658637312,AstroSpectroSB1,user_dr3int5.nss_two_body_orbit
5804354838319521536,AstroSpectroSB1,user_dr3int5.nss_two_body_orbit
6718586318591688192,AstroSpectroSB1,user_dr3int5.nss_two_body_orbit
6365865084339600128,AstroSpectroSB1,user_dr3int5.nss_two_body_orbit
4653367374661610752,AstroSpectroSB1,user_dr3int5.nss_two_body_orbit
2831373317767440640,AstroSpectroSB1,user_dr3int5.nss_two_body_orbit
6072893029952309632,AstroSpectroSB1,user_dr3int5.nss_two_body_orbit
5816134559237398272,AstroSpectroSB1,user_dr3int5.nss_two_body_orbit
6058053432592354560,AstroSpectroSB1,user_dr3int5.nss_two_body_orbit
3178103862909217280,AstroSpectroSB1,user_dr3int5.nss_two_body_orbit
6143655944732593920,AstroSpectroSB1,user_dr3int5.nss_two_body_orbit
5852789901773104128,AstroSpectroSB1,user_dr3int5.nss_two_body_orbit
1856803804768868352,AstroSpectroSB1,user_dr3int5.nss_two_body_orbit
5856057276698312064,AstroSpectroSB1,user_dr3int5.nss_two_body_orbit
5500940172225504128,AstroSpectroSB1,user_dr3int5.nss_two_body_orbit
4397347599666844288,AstroSpectroSB1,user_dr3int5.nss_two_body_orbit
4584695417448715776,AstroSpectroSB1,user_dr3int5.nss_two_body_orbit
1782723276825443712,AstroSpectroSB1,user_dr3int5.nss_two_body_orbit
5869794815527665920,AstroSpectroSB1,user_dr3int5.nss_two_body_orbit
3401735422668188800,AstroSpectroSB1,user_dr3int5.nss_two_body_orbit
4932064847562165760,AstroSpectroSB1,user_dr3int5.nss_two_body_orbit
2109907395742623360,AstroSpectroSB1,user_dr3int5.nss_two_body_orbit
1359822276965025536,AstroSpectroSB1,user_dr3int5.nss_two_body_orbit
5784930522304905472,AstroSpectroSB1,user_dr3int5.nss_two_body_orbit
5268906247686173824,AstroSpectroSB1,user_dr3int5.nss_two_body_orbit
650556329801090432,AstroSpectroSB1,user_dr3int5.nss_two_body_orbit
5840983345915431680,AstroSpectroSB1,user_dr3int5.nss_two_body_orbit
5372069231837930752,AstroSpectroSB1,user_dr3int5.nss_two_body_orbit
513236359807497600,AstroSpectroSB1,user_dr3int5.nss_two_body_orbit
4369470654875263616,AstroSpectroSB1,user_dr3int5.nss_two_body_orbit
2022919842605695872,AstroSpectroSB1,user_dr3int5.nss_two_body_orbit
1430684671797228800,AstroSpectroSB1,user_dr3int5.nss_two_body_orbit
2695981384363175296,AstroSpectroSB1,user_dr3int5.nss_two_body_orbit
1802646019511171328,AstroSpectroSB1,user_dr3int5.nss_two_body_orbit
2233565444131604480,AstroSpectroSB1,user_dr3int5.nss_two_body_orbit
3216840069872616704,AstroSpectroSB1,user_dr3int5.nss_two_body_orbit
5540266228521630336,AstroSpectroSB1,user_dr3int5.nss_two_body_orbit
2283244716667067520,AstroSpectroSB1,user_dr3int5.nss_two_body_orbit
2039726285797731840,AstroSpectroSB1,user_dr3int5.nss_two_body_orbit
5827700592612479744,AstroSpectroSB1,user_dr3int5.nss_two_body_orbit
509451673294828800,AstroSpectroSB1,user_dr3int5.nss_two_body_orbit
3456346039214710912,AstroSpectroSB1,user_dr3int5.nss_two_body_orbit
2777968148219954432,AstroSpectroSB1,user_dr3int5.nss_two_body_orbit
5349590713040461056,AstroSpectroSB1,user_dr3int5.nss_two_body_orbit
322395260443429888,AstroSpectroSB1,user_dr3int5.nss_two_body_orbit
5713473983173974912,AstroSpectroSB1,user_dr3int5.nss_two_body_orbit
6243672130904198144,AstroSpectroSB1,user_dr3int5.nss_two_body_orbit
5339413766551379840,AstroSpectroSB1,user_dr3int5.nss_two_body_orbit
242950116497972608,AstroSpectroSB1,user_dr3int5.nss_two_body_orbit
1975719384620300416,AstroSpectroSB1,user_dr3int5.nss_two_body_orbit
2968525749679265664,AstroSpectroSB1,user_dr3int5.nss_two_body_orbit
1746335076943389952,AstroSpectroSB1,user_dr3int5.nss_two_body_orbit
3143500552653514752,AstroSpectroSB1,user_dr3int5.nss_two_body_orbit
1937601068831560192,AstroSpectroSB1,user_dr3int5.nss_two_body_orbit
1968852419106322176,AstroSpectroSB1,user_dr3int5.nss_two_body_orbit
4182021441506942080,AstroSpectroSB1,user_dr3int5.nss_two_body_orbit
2096613406811562112,AstroSpectroSB1,user_dr3int5.nss_two_body_orbit
5612430891809541760,AstroSpectroSB1,user_dr3int5.nss_two_body_orbit
5789542934924087680,AstroSpectroSB1,user_dr3int5.nss_two_body_orbit
477079886298245120,AstroSpectroSB1,user_dr3int5.nss_two_body_orbit
1989896320053900672,AstroSpectroSB1,user_dr3int5.nss_two_body_orbit
4834968792482199040,AstroSpectroSB1,user_dr3int5.nss_two_body_orbit
5183551602400948608,AstroSpectroSB1,user_dr3int5.nss_two_body_orbit
2139998829972015488,AstroSpectroSB1,user_dr3int5.nss_two_body_orbit
188816761016249472,AstroSpectroSB1,user_dr3int5.nss_two_body_orbit
1867646668745295488,AstroSpectroSB1,user_dr3int5.nss_two_body_orbit
1730667208046078336,AstroSpectroSB1,user_dr3int5.nss_two_body_orbit
4685159577283485056,AstroSpectroSB1,user_dr3int5.nss_two_body_orbit
5295435470400109696,AstroSpectroSB1,user_dr3int5.nss_two_body_orbit
2201821173353121792,AstroSpectroSB1,user_dr3int5.nss_two_body_orbit
5301909463587052288,AstroSpectroSB1,user_dr3int5.nss_two_body_orbit
5795789707157733888,AstroSpectroSB1,user_dr3int5.nss_two_body_orbit
2190308732551349504,AstroSpectroSB1,user_dr3int5.nss_two_body_orbit
5862135858063854720,AstroSpectroSB1,user_dr3int5.nss_two_body_orbit
1980862041024357504,AstroSpectroSB1,user_dr3int5.nss_two_body_orbit
5261469215458118016,AstroSpectroSB1,user_dr3int5.nss_two_body_orbit
2241974925674574976,AstroSpectroSB1,user_dr3int5.nss_two_body_orbit
4312273441555633024,AstroSpectroSB1,user_dr3int5.nss_two_body_orbit
6022682319638510336,AstroSpectroSB1,user_dr3int5.nss_two_body_orbit
2866647471851879296,AstroSpectroSB1,user_dr3int5.nss_two_body_orbit
5871789982445339392,AstroSpectroSB1,user_dr3int5.nss_two_body_orbit
5227922707681604224,AstroSpectroSB1,user_dr3int5.nss_two_body_orbit
3045469848270407808,AstroSpectroSB1,user_dr3int5.nss_two_body_orbit
5926391794248978432,AstroSpectroSB1,user_dr3int5.nss_two_body_orbit
5335211604911651072,AstroSpectroSB1,user_dr3int5.nss_two_body_orbit
4500634386248712064,AstroSpectroSB1,user_dr3int5.nss_two_body_orbit
5339775952552724864,AstroSpectroSB1,user_dr3int5.nss_two_body_orbit
5390922931375088256,AstroSpectroSB1,user_dr3int5.nss_two_body_orbit
5515971973654043776,AstroSpectroSB1,user_dr3int5.nss_two_body_orbit
646414637000091904,AstroSpectroSB1,user_dr3int5.nss_two_body_orbit
5706889003732751872,AstroSpectroSB1,user_dr3int5.nss_two_body_orbit
1852220421822422912,AstroSpectroSB1,user_dr3int5.nss_two_body_orbit
5344696683721651968,AstroSpectroSB1,user_dr3int5.nss_two_body_orbit
2209691301480788352,AstroSpectroSB1,user_dr3int5.nss_two_body_orbit
2208352272417076480,AstroSpectroSB1,user_dr3int5.nss_two_body_orbit
203620413777948160,AstroSpectroSB1,user_dr3int5.nss_two_body_orbit
2193616755020113536,AstroSpectroSB1,user_dr3int5.nss_two_body_orbit
2277446682613699200,AstroSpectroSB1,user_dr3int5.nss_two_body_orbit
6913801923741096064,AstroSpectroSB1,user_dr3int5.nss_two_body_orbit
868558351368919040,AstroSpectroSB1,user_dr3int5.nss_two_body_orbit
2246922208305971584,AstroSpectroSB1,user_dr3int5.nss_two_body_orbit
1604913318694583936,AstroSpectroSB1,user_dr3int5.nss_two_body_orbit
2588301018039084928,AstroSpectroSB1,user_dr3int5.nss_two_body_orbit
6207088767703220352,AstroSpectroSB1,user_dr3int5.nss_two_body_orbit
5524509127381876864,AstroSpectroSB1,user_dr3int5.nss_two_body_orbit
6877515673502058752,AstroSpectroSB1,user_dr3int5.nss_two_body_orbit
4525361406326281216,AstroSpectroSB1,user_dr3int5.nss_two_body_orbit
4934318434082216448,AstroSpectroSB1,user_dr3int5.nss_two_body_orbit
546200684776396416,AstroSpectroSB1,user_dr3int5.nss_two_body_orbit
2986095911129512832,AstroSpectroSB1,user_dr3int5.nss_two_body_orbit
5388833726140372352,AstroSpectroSB1,user_dr3int5.nss_two_body_orbit
3226081228882696704,AstroSpectroSB1,user_dr3int5.nss_two_body_orbit
864291082317179776,AstroSpectroSB1,user_dr3int5.nss_two_body_orbit
5943854792041159296,AstroSpectroSB1,user_dr3int5.nss_two_body_orbit
2007561761068708864,AstroSpectroSB1,user_dr3int5.nss_two_body_orbit
5822907860118105984,AstroSpectroSB1,user_dr3int5.nss_two_body_orbit
4136756854223196544,AstroSpectroSB1,user_dr3int5.nss_two_body_orbit
3401488960266723968,AstroSpectroSB1,user_dr3int5.nss_two_body_orbit
272068689098367104,AstroSpectroSB1,user_dr3int5.nss_two_body_orbit
2061551522893851392,AstroSpectroSB1,user_dr3int5.nss_two_body_orbit
2192938906105049600,AstroSpectroSB1,user_dr3int5.nss_two_body_orbit
2469393684514380928,AstroSpectroSB1,user_dr3int5.nss_two_body_orbit
6058458052871324288,AstroSpectroSB1,user_dr3int5.nss_two_body_orbit
5342956397344161792,AstroSpectroSB1,user_dr3int5.nss_two_body_orbit
1004764889744421120,AstroSpectroSB1,user_dr3int5.nss_two_body_orbit
4502170988110329344,AstroSpectroSB1,user_dr3int5.nss_two_body_orbit
493902311122797952,AstroSpectroSB1,user_dr3int5.nss_two_body_orbit
4031141065758933632,AstroSpectroSB1,user_dr3int5.nss_two_body_orbit
4600308035881956224,AstroSpectroSB1,user_dr3int5.nss_two_body_orbit
6089835915704807296,AstroSpectroSB1,user_dr3int5.nss_two_body_orbit
1463091471356275712,AstroSpectroSB1,user_dr3int5.nss_two_body_orbit
2062325338557919232,AstroSpectroSB1,user_dr3int5.nss_two_body_orbit
5654252878144077952,AstroSpectroSB1,user_dr3int5.nss_two_body_orbit
6692800571891987328,AstroSpectroSB1,user_dr3int5.nss_two_body_orbit
1483162643804486912,AstroSpectroSB1,user_dr3int5.nss_two_body_orbit
567846048637169664,AstroSpectroSB1,user_dr3int5.nss_two_body_orbit
505335033035783424,AstroSpectroSB1,user_dr3int5.nss_two_body_orbit
5243178500235131392,AstroSpectroSB1,user_dr3int5.nss_two_body_orbit
5277803731999533824,AstroSpectroSB1,user_dr3int5.nss_two_body_orbit
5245858624244289152,AstroSpectroSB1,user_dr3int5.nss_two_body_orbit
5780311577037562368,AstroSpectroSB1,user_dr3int5.nss_two_body_orbit
5329388286404171264,AstroSpectroSB1,user_dr3int5.nss_two_body_orbit
2030743688120395776,AstroSpectroSB1,user_dr3int5.nss_two_body_orbit
4239109326480825600,AstroSpectroSB1,user_dr3int5.nss_two_body_orbit
6072948516613786112,AstroSpectroSB1,user_dr3int5.nss_two_body_orbit
2018220358066856960,AstroSpectroSB1,user_dr3int5.nss_two_body_orbit
2261997857050100608,AstroSpectroSB1,user_dr3int5.nss_two_body_orbit
2025338798191182080,AstroSpectroSB1,user_dr3int5.nss_two_body_orbit
5239524479524042240,AstroSpectroSB1,user_dr3int5.nss_two_body_orbit
5592861405900202240,AstroSpectroSB1,user_dr3int5.nss_two_body_orbit
573343366258312960,AstroSpectroSB1,user_dr3int5.nss_two_body_orbit
2046663624362066048,AstroSpectroSB1,user_dr3int5.nss_two_body_orbit
1873228996657999744,AstroSpectroSB1,user_dr3int5.nss_two_body_orbit
2170585594191828224,AstroSpectroSB1,user_dr3int5.nss_two_body_orbit
211450590128350080,AstroSpectroSB1,user_dr3int5.nss_two_body_orbit
560384934529559808,AstroSpectroSB1,user_dr3int5.nss_two_body_orbit
247634349571778176,AstroSpectroSB1,user_dr3int5.nss_two_body_orbit
2932867002744285440,AstroSpectroSB1,user_dr3int5.nss_two_body_orbit
2011639780966455040,AstroSpectroSB1,user_dr3int5.nss_two_body_orbit
4488729561538989696,AstroSpectroSB1,user_dr3int5.nss_two_body_orbit
560978533369667712,AstroSpectroSB1,user_dr3int5.nss_two_body_orbit
6914143326398169088,AstroSpectroSB1,user_dr3int5.nss_two_body_orbit
5046227861428124672,AstroSpectroSB1,user_dr3int5.nss_two_body_orbit
5447785210293475840,AstroSpectroSB1,user_dr3int5.nss_two_body_orbit
5886355212940069376,AstroSpectroSB1,user_dr3int5.nss_two_body_orbit
2893642032801259392,AstroSpectroSB1,user_dr3int5.nss_two_body_orbit
4093250141238058880,AstroSpectroSB1,user_dr3int5.nss_two_body_orbit
2994079087102529792,AstroSpectroSB1,user_dr3int5.nss_two_body_orbit
6843720667494370432,AstroSpectroSB1,user_dr3int5.nss_two_body_orbit
6073980202120251776,AstroSpectroSB1,user_dr3int5.nss_two_body_orbit
5895372204743005952,AstroSpectroSB1,user_dr3int5.nss_two_body_orbit
5591028245134010240,AstroSpectroSB1,user_dr3int5.nss_two_body_orbit
2066978922745508608,AstroSpectroSB1,user_dr3int5.nss_two_body_orbit
5917227639713005312,AstroSpectroSB1,user_dr3int5.nss_two_body_orbit
5809613454536887552,AstroSpectroSB1,user_dr3int5.nss_two_body_orbit
411741815834692608,AstroSpectroSB1,user_dr3int5.nss_two_body_orbit
534972399020031104,AstroSpectroSB1,user_dr3int5.nss_two_body_orbit
6774531325632024320,AstroSpectroSB1,user_dr3int5.nss_two_body_orbit
6008968523422231168,AstroSpectroSB1,user_dr3int5.nss_two_body_orbit
5614074519946820992,AstroSpectroSB1,user_dr3int5.nss_two_body_orbit
3493847043644862976,AstroSpectroSB1,user_dr3int5.nss_two_body_orbit
1149560817254379392,AstroSpectroSB1,user_dr3int5.nss_two_body_orbit
5418806546253484544,AstroSpectroSB1,user_dr3int5.nss_two_body_orbit
5858161879414897408,AstroSpectroSB1,user_dr3int5.nss_two_body_orbit
4554539627429347328,AstroSpectroSB1,user_dr3int5.nss_two_body_orbit
2979543268504849280,AstroSpectroSB1,user_dr3int5.nss_two_body_orbit
927378413819127040,AstroSpectroSB1,user_dr3int5.nss_two_body_orbit
2022677773895172480,AstroSpectroSB1,user_dr3int5.nss_two_body_orbit
542997493870544896,AstroSpectroSB1,user_dr3int5.nss_two_body_orbit
5895923953408647808,AstroSpectroSB1,user_dr3int5.nss_two_body_orbit
5552158619302190592,AstroSpectroSB1,user_dr3int5.nss_two_body_orbit
2267995864777118848,AstroSpectroSB1,user_dr3int5.nss_two_body_orbit
404609494362288768,AstroSpectroSB1,user_dr3int5.nss_two_body_orbit
6007614745417353600,AstroSpectroSB1,user_dr3int5.nss_two_body_orbit
4461581897897793024,AstroSpectroSB1,user_dr3int5.nss_two_body_orbit
4306835360098524032,AstroSpectroSB1,user_dr3int5.nss_two_body_orbit
5984492913567958656,AstroSpectroSB1,user_dr3int5.nss_two_body_orbit
5424364959789579008,AstroSpectroSB1,user_dr3int5.nss_two_body_orbit
5628746544850353664,AstroSpectroSB1,user_dr3int5.nss_two_body_orbit
5339055020877169152,AstroSpectroSB1,user_dr3int5.nss_two_body_orbit
6566784101122826368,AstroSpectroSB1,user_dr3int5.nss_two_body_orbit
5839230449498478848,AstroSpectroSB1,user_dr3int5.nss_two_body_orbit
543581128386667776,AstroSpectroSB1,user_dr3int5.nss_two_body_orbit
479980432330155648,AstroSpectroSB1,user_dr3int5.nss_two_body_orbit
1936873917985201792,AstroSpectroSB1,user_dr3int5.nss_two_body_orbit
4237089042576943872,AstroSpectroSB1,user_dr3int5.nss_two_body_orbit
5982265887137631488,AstroSpectroSB1,user_dr3int5.nss_two_body_orbit
524498004574717440,AstroSpectroSB1,user_dr3int5.nss_two_body_orbit
414807494771897728,AstroSpectroSB1,user_dr3int5.nss_two_body_orbit
2991362056431878912,AstroSpectroSB1,user_dr3int5.nss_two_body_orbit
5291432629601332352,AstroSpectroSB1,user_dr3int5.nss_two_body_orbit
4137401335505497344,AstroSpectroSB1,user_dr3int5.nss_two_body_orbit
2033403273651118464,AstroSpectroSB1,user_dr3int5.nss_two_body_orbit
2090750329778103424,AstroSpectroSB1,user_dr3int5.nss_two_body_orbit
5845438021611702784,AstroSpectroSB1,user_dr3int5.nss_two_body_orbit
1436315992397766784,AstroSpectroSB1,user_dr3int5.nss_two_body_orbit
5822320716578249600,AstroSpectroSB1,user_dr3int5.nss_two_body_orbit
540941235327522304,AstroSpectroSB1,user_dr3int5.nss_two_body_orbit
1826917738713973504,AstroSpectroSB1,user_dr3int5.nss_two_body_orbit
4404770303888391296,AstroSpectroSB1,user_dr3int5.nss_two_body_orbit
5800607874520404608,AstroSpectroSB1,user_dr3int5.nss_two_body_orbit
2092124410076176000,AstroSpectroSB1,user_dr3int5.nss_two_body_orbit
3480179220759408512,AstroSpectroSB1,user_dr3int5.nss_two_body_orbit
486438856254561024,AstroSpectroSB1,user_dr3int5.nss_two_body_orbit
6365736853797811968,AstroSpectroSB1,user_dr3int5.nss_two_body_orbit
424908982978176512,AstroSpectroSB1,user_dr3int5.nss_two_body_orbit
5410398550782240384,AstroSpectroSB1,user_dr3int5.nss_two_body_orbit
156371066236087680,AstroSpectroSB1,user_dr3int5.nss_two_body_orbit
3375956238685967104,AstroSpectroSB1,user_dr3int5.nss_two_body_orbit
5609173829124238336,AstroSpectroSB1,user_dr3int5.nss_two_body_orbit
6369955267595004928,AstroSpectroSB1,user_dr3int5.nss_two_body_orbit
4234072566785031040,AstroSpectroSB1,user_dr3int5.nss_two_body_orbit
5309887313819426432,AstroSpectroSB1,user_dr3int5.nss_two_body_orbit
2121280602282955264,AstroSpectroSB1,user_dr3int5.nss_two_body_orbit
5609913967948219008,AstroSpectroSB1,user_dr3int5.nss_two_body_orbit
4039727422646524416,AstroSpectroSB1,user_dr3int5.nss_two_body_orbit
1105305096280748416,AstroSpectroSB1,user_dr3int5.nss_two_body_orbit
5970825120714866816,AstroSpectroSB1,user_dr3int5.nss_two_body_orbit
2028520132015584896,AstroSpectroSB1,user_dr3int5.nss_two_body_orbit
5998259623767847040,AstroSpectroSB1,user_dr3int5.nss_two_body_orbit
547955642774241024,AstroSpectroSB1,user_dr3int5.nss_two_body_orbit
478135211301359360,AstroSpectroSB1,user_dr3int5.nss_two_body_orbit
1967160481174833024,AstroSpectroSB1,user_dr3int5.nss_two_body_orbit
3415165617902172416,AstroSpectroSB1,user_dr3int5.nss_two_body_orbit
5517566952705686784,AstroSpectroSB1,user_dr3int5.nss_two_body_orbit
1574667471801338496,AstroSpectroSB1,user_dr3int5.nss_two_body_orbit
1859705141079448832,AstroSpectroSB1,user_dr3int5.nss_two_body_orbit
5612739747190791936,AstroSpectroSB1,user_dr3int5.nss_two_body_orbit
242329240326758016,AstroSpectroSB1,user_dr3int5.nss_two_body_orbit
2168332690565892224,AstroSpectroSB1,user_dr3int5.nss_two_body_orbit
2085223084828005504,AstroSpectroSB1,user_dr3int5.nss_two_body_orbit
2920345562468402304,AstroSpectroSB1,user_dr3int5.nss_two_body_orbit
5322961262976805760,AstroSpectroSB1,user_dr3int5.nss_two_body_orbit
1988857208540045952,AstroSpectroSB1,user_dr3int5.nss_two_body_orbit
5825149107161648640,AstroSpectroSB1,user_dr3int5.nss_two_body_orbit
1970988460962036864,AstroSpectroSB1,user_dr3int5.nss_two_body_orbit
5820058372636985984,AstroSpectroSB1,user_dr3int5.nss_two_body_orbit
4721993152391172352,AstroSpectroSB1,user_dr3int5.nss_two_body_orbit
4140076898271866752,AstroSpectroSB1,user_dr3int5.nss_two_body_orbit
211956498622037760,AstroSpectroSB1,user_dr3int5.nss_two_body_orbit
5538915070476742272,AstroSpectroSB1,user_dr3int5.nss_two_body_orbit
2056318259858291072,AstroSpectroSB1,user_dr3int5.nss_two_body_orbit
404672230947054464,AstroSpectroSB1,user_dr3int5.nss_two_body_orbit
1992192478286662016,AstroSpectroSB1,user_dr3int5.nss_two_body_orbit
2091996213890991872,AstroSpectroSB1,user_dr3int5.nss_two_body_orbit
454703896963503616,AstroSpectroSB1,user_dr3int5.nss_two_body_orbit
203985833890063104,AstroSpectroSB1,user_dr3int5.nss_two_body_orbit
3029941445556821376,AstroSpectroSB1,user_dr3int5.nss_two_body_orbit
5194732226906088832,AstroSpectroSB1,user_dr3int5.nss_two_body_orbit
3464744624422844672,AstroSpectroSB1,user_dr3int5.nss_two_body_orbit
1956928494680503168,AstroSpectroSB1,user_dr3int5.nss_two_body_orbit
5798578790201183872,AstroSpectroSB1,user_dr3int5.nss_two_body_orbit
5429064272491521920,AstroSpectroSB1,user_dr3int5.nss_two_body_orbit
5882188648026956800,AstroSpectroSB1,user_dr3int5.nss_two_body_orbit
395663592886696576,AstroSpectroSB1,user_dr3int5.nss_two_body_orbit
6888751028772028544,AstroSpectroSB1,user_dr3int5.nss_two_body_orbit
5626038104112634368,AstroSpectroSB1,user_dr3int5.nss_two_body_orbit
5245401948965243776,AstroSpectroSB1,user_dr3int5.nss_two_body_orbit
1508135576528135680,AstroSpectroSB1,user_dr3int5.nss_two_body_orbit
5295929318623167744,AstroSpectroSB1,user_dr3int5.nss_two_body_orbit
447010300563054208,AstroSpectroSB1,user_dr3int5.nss_two_body_orbit
5866676394346576896,AstroSpectroSB1,user_dr3int5.nss_two_body_orbit
2067365572877632512,AstroSpectroSB1,user_dr3int5.nss_two_body_orbit
5608585624762492416,AstroSpectroSB1,user_dr3int5.nss_two_body_orbit
5308044669768359936,AstroSpectroSB1,user_dr3int5.nss_two_body_orbit
1113948803861738240,AstroSpectroSB1,user_dr3int5.nss_two_body_orbit
4724313637321332864,AstroSpectroSB1,user_dr3int5.nss_two_body_orbit
5325661938405900672,AstroSpectroSB1,user_dr3int5.nss_two_body_orbit
4223003714504870272,AstroSpectroSB1,user_dr3int5.nss_two_body_orbit
2064771790586093952,AstroSpectroSB1,user_dr3int5.nss_two_body_orbit
5840457710633971840,AstroSpectroSB1,user_dr3int5.nss_two_body_orbit
3339839721252608640,AstroSpectroSB1,user_dr3int5.nss_two_body_orbit
6453698161975609728,AstroSpectroSB1,user_dr3int5.nss_two_body_orbit
4543827253138210944,AstroSpectroSB1,user_dr3int5.nss_two_body_orbit
5487792109102606336,AstroSpectroSB1,user_dr3int5.nss_two_body_orbit
467847905636930816,AstroSpectroSB1,user_dr3int5.nss_two_body_orbit
5825239782513726080,AstroSpectroSB1,user_dr3int5.nss_two_body_orbit
5557111575588581504,AstroSpectroSB1,user_dr3int5.nss_two_body_orbit
1818156516502229376,AstroSpectroSB1,user_dr3int5.nss_two_body_orbit
526812790089378944,AstroSpectroSB1,user_dr3int5.nss_two_body_orbit
6059997201683638016,AstroSpectroSB1,user_dr3int5.nss_two_body_orbit
568131681141771264,AstroSpectroSB1,user_dr3int5.nss_two_body_orbit
5846702425604252800,AstroSpectroSB1,user_dr3int5.nss_two_body_orbit
423469726556358912,AstroSpectroSB1,user_dr3int5.nss_two_body_orbit
5866316510439853184,AstroSpectroSB1,user_dr3int5.nss_two_body_orbit
2949630882878491520,AstroSpectroSB1,user_dr3int5.nss_two_body_orbit
5435535929206933888,AstroSpectroSB1,user_dr3int5.nss_two_body_orbit
6435889715742502016,AstroSpectroSB1,user_dr3int5.nss_two_body_orbit
5219056761305827072,AstroSpectroSB1,user_dr3int5.nss_two_body_orbit
3234343680808053120,AstroSpectroSB1,user_dr3int5.nss_two_body_orbit
5695439449858041472,AstroSpectroSB1,user_dr3int5.nss_two_body_orbit
5264424535211742336,AstroSpectroSB1,user_dr3int5.nss_two_body_orbit
3099327363774344448,AstroSpectroSB1,user_dr3int5.nss_two_body_orbit
2948171796584713472,AstroSpectroSB1,user_dr3int5.nss_two_body_orbit
504829188966203392,AstroSpectroSB1,user_dr3int5.nss_two_body_orbit
2089259838686508032,AstroSpectroSB1,user_dr3int5.nss_two_body_orbit
419131186811618176,AstroSpectroSB1,user_dr3int5.nss_two_body_orbit
5534993073834302208,AstroSpectroSB1,user_dr3int5.nss_two_body_orbit
6437169989653881984,AstroSpectroSB1,user_dr3int5.nss_two_body_orbit
155735857750350592,AstroSpectroSB1,user_dr3int5.nss_two_body_orbit
4112386277744924544,AstroSpectroSB1,user_dr3int5.nss_two_body_orbit
5629557361653018368,AstroSpectroSB1,user_dr3int5.nss_two_body_orbit
6705695571250322304,AstroSpectroSB1,user_dr3int5.nss_two_body_orbit
5857978497141608832,AstroSpectroSB1,user_dr3int5.nss_two_body_orbit
287895613518275456,AstroSpectroSB1,user_dr3int5.nss_two_body_orbit
2062003662686823808,AstroSpectroSB1,user_dr3int5.nss_two_body_orbit
1364185899312055040,AstroSpectroSB1,user_dr3int5.nss_two_body_orbit
1987294600662989568,AstroSpectroSB1,user_dr3int5.nss_two_body_orbit
121427560206668544,AstroSpectroSB1,user_dr3int5.nss_two_body_orbit
5870000870894500352,AstroSpectroSB1,user_dr3int5.nss_two_body_orbit
4124675450500969344,AstroSpectroSB1,user_dr3int5.nss_two_body_orbit
6077387592967124608,AstroSpectroSB1,user_dr3int5.nss_two_body_orbit
2209509748922736384,AstroSpectroSB1,user_dr3int5.nss_two_body_orbit
6649399858649191040,AstroSpectroSB1,user_dr3int5.nss_two_body_orbit
1933708252211286272,AstroSpectroSB1,user_dr3int5.nss_two_body_orbit
247802815365577472,AstroSpectroSB1,user_dr3int5.nss_two_body_orbit
5867402239506432128,AstroSpectroSB1,user_dr3int5.nss_two_body_orbit
5000887747109255552,AstroSpectroSB1,user_dr3int5.nss_two_body_orbit
5193974221015069824,AstroSpectroSB1,user_dr3int5.nss_two_body_orbit
1611980464041596672,AstroSpectroSB1,user_dr3int5.nss_two_body_orbit
5848478721017839104,AstroSpectroSB1,user_dr3int5.nss_two_body_orbit
5743083483410240128,AstroSpectroSB1,user_dr3int5.nss_two_body_orbit
5351428787262634624,AstroSpectroSB1,user_dr3int5.nss_two_body_orbit
1923149607688246528,AstroSpectroSB1,user_dr3int5.nss_two_body_orbit
1764640712894882816,AstroSpectroSB1,user_dr3int5.nss_two_body_orbit
1548196110889492864,AstroSpectroSB1,user_dr3int5.nss_two_body_orbit
2066337662646457088,AstroSpectroSB1,user_dr3int5.nss_two_body_orbit
5832325280257804416,AstroSpectroSB1,user_dr3int5.nss_two_body_orbit
5363261250344130816,AstroSpectroSB1,user_dr3int5.nss_two_body_orbit
160792584743196800,AstroSpectroSB1,user_dr3int5.nss_two_body_orbit
507395964493963904,AstroSpectroSB1,user_dr3int5.nss_two_body_orbit
4247522097952541696,AstroSpectroSB1,user_dr3int5.nss_two_body_orbit
5613339294573015680,AstroSpectroSB1,user_dr3int5.nss_two_body_orbit
5309068212009800448,AstroSpectroSB1,user_dr3int5.nss_two_body_orbit
5888449267229929600,AstroSpectroSB1,user_dr3int5.nss_two_body_orbit
1051865876230265600,AstroSpectroSB1,user_dr3int5.nss_two_body_orbit
2254863641494252672,AstroSpectroSB1,user_dr3int5.nss_two_body_orbit
2232450474919042048,AstroSpectroSB1,user_dr3int5.nss_two_body_orbit
4615594168085597568,AstroSpectroSB1,user_dr3int5.nss_two_body_orbit
223154719607868800,AstroSpectroSB1,user_dr3int5.nss_two_body_orbit
3013974887445203584,AstroSpectroSB1,user_dr3int5.nss_two_body_orbit
1956277308919493248,AstroSpectroSB1,user_dr3int5.nss_two_body_orbit
2219023273280993024,AstroSpectroSB1,user_dr3int5.nss_two_body_orbit
203512665934348672,AstroSpectroSB1,user_dr3int5.nss_two_body_orbit
2101711734850001920,AstroSpectroSB1,user_dr3int5.nss_two_body_orbit
1812975347129826176,AstroSpectroSB1,user_dr3int5.nss_two_body_orbit
5918754350268869120,AstroSpectroSB1,user_dr3int5.nss_two_body_orbit
1937062346791387008,AstroSpectroSB1,user_dr3int5.nss_two_body_orbit
2029567421152271104,AstroSpectroSB1,user_dr3int5.nss_two_body_orbit
1836856357430091648,AstroSpectroSB1,user_dr3int5.nss_two_body_orbit
5304753831460962944,AstroSpectroSB1,user_dr3int5.nss_two_body_orbit
5809073048882978176,AstroSpectroSB1,user_dr3int5.nss_two_body_orbit
2006480631899730816,AstroSpectroSB1,user_dr3int5.nss_two_body_orbit
4766004541266795392,AstroSpectroSB1,user_dr3int5.nss_two_body_orbit
2693593657424611840,AstroSpectroSB1,user_dr3int5.nss_two_body_orbit
4988386471701088512,AstroSpectroSB1,user_dr3int5.nss_two_body_orbit
5538814052842492544,AstroSpectroSB1,user_dr3int5.nss_two_body_orbit
537886796323747840,AstroSpectroSB1,user_dr3int5.nss_two_body_orbit
1967955664298742528,AstroSpectroSB1,user_dr3int5.nss_two_body_orbit
5967892929358888192,AstroSpectroSB1,user_dr3int5.nss_two_body_orbit
5800593885777014400,AstroSpectroSB1,user_dr3int5.nss_two_body_orbit
4525471872890383616,AstroSpectroSB1,user_dr3int5.nss_two_body_orbit
3336570533883833088,AstroSpectroSB1,user_dr3int5.nss_two_body_orbit
183349061489828608,AstroSpectroSB1,user_dr3int5.nss_two_body_orbit
5964726507669557248,AstroSpectroSB1,user_dr3int5.nss_two_body_orbit
5205868875246236032,AstroSpectroSB1,user_dr3int5.nss_two_body_orbit
2096256168610834304,AstroSpectroSB1,user_dr3int5.nss_two_body_orbit
1445582470237922944,AstroSpectroSB1,user_dr3int5.nss_two_body_orbit
5990808645786649088,AstroSpectroSB1,user_dr3int5.nss_two_body_orbit
547905958591884416,AstroSpectroSB1,user_dr3int5.nss_two_body_orbit
4532711499818861568,AstroSpectroSB1,user_dr3int5.nss_two_body_orbit
1097413798246372224,AstroSpectroSB1,user_dr3int5.nss_two_body_orbit
3622572882863365120,AstroSpectroSB1,user_dr3int5.nss_two_body_orbit
6052123289648515968,AstroSpectroSB1,user_dr3int5.nss_two_body_orbit
2148994342617447424,AstroSpectroSB1,user_dr3int5.nss_two_body_orbit
4771951559143205632,AstroSpectroSB1,user_dr3int5.nss_two_body_orbit
3010982154233394816,AstroSpectroSB1,user_dr3int5.nss_two_body_orbit
1328471803136679808,AstroSpectroSB1,user_dr3int5.nss_two_body_orbit
6089690333493371648,AstroSpectroSB1,user_dr3int5.nss_two_body_orbit
5588921615217949184,AstroSpectroSB1,user_dr3int5.nss_two_body_orbit
4305437056204598912,AstroSpectroSB1,user_dr3int5.nss_two_body_orbit
2013069554095269120,AstroSpectroSB1,user_dr3int5.nss_two_body_orbit
2993562419719228800,AstroSpectroSB1,user_dr3int5.nss_two_body_orbit
484355595256957184,AstroSpectroSB1,user_dr3int5.nss_two_body_orbit
6706588241552616320,AstroSpectroSB1,user_dr3int5.nss_two_body_orbit
2925334218524983680,AstroSpectroSB1,user_dr3int5.nss_two_body_orbit
4524764989996742144,AstroSpectroSB1,user_dr3int5.nss_two_body_orbit
426235582417050880,AstroSpectroSB1,user_dr3int5.nss_two_body_orbit
4619314223942469376,AstroSpectroSB1,user_dr3int5.nss_two_body_orbit
3085628170444776448,AstroSpectroSB1,user_dr3int5.nss_two_body_orbit
5377947633311922432,AstroSpectroSB1,user_dr3int5.nss_two_body_orbit
5164591353309607296,AstroSpectroSB1,user_dr3int5.nss_two_body_orbit
6404594488074207232,AstroSpectroSB1,user_dr3int5.nss_two_body_orbit
2060886872429884544,AstroSpectroSB1,user_dr3int5.nss_two_body_orbit
455805637671014656,AstroSpectroSB1,user_dr3int5.nss_two_body_orbit
999583995251387392,AstroSpectroSB1,user_dr3int5.nss_two_body_orbit
2020763906442299264,AstroSpectroSB1,user_dr3int5.nss_two_body_orbit
5224341834523833856,AstroSpectroSB1,user_dr3int5.nss_two_body_orbit
1873165328064256512,AstroSpectroSB1,user_dr3int5.nss_two_body_orbit
5864429404935234304,AstroSpectroSB1,user_dr3int5.nss_two_body_orbit
508816327366428544,AstroSpectroSB1,user_dr3int5.nss_two_body_orbit
6701900027050477568,AstroSpectroSB1,user_dr3int5.nss_two_body_orbit
407415654195654656,AstroSpectroSB1,user_dr3int5.nss_two_body_orbit
431985787710496256,AstroSpectroSB1,user_dr3int5.nss_two_body_orbit
357692504272821376,AstroSpectroSB1,user_dr3int5.nss_two_body_orbit
2029856867579737088,AstroSpectroSB1,user_dr3int5.nss_two_body_orbit
5856858614541127296,AstroSpectroSB1,user_dr3int5.nss_two_body_orbit
1820024350554673152,AstroSpectroSB1,user_dr3int5.nss_two_body_orbit
567587663404993024,AstroSpectroSB1,user_dr3int5.nss_two_body_orbit
4300122257498882048,AstroSpectroSB1,user_dr3int5.nss_two_body_orbit
1763643490205627008,AstroSpectroSB1,user_dr3int5.nss_two_body_orbit
1928592087168112384,AstroSpectroSB1,user_dr3int5.nss_two_body_orbit
2218534437285406080,AstroSpectroSB1,user_dr3int5.nss_two_body_orbit
2183004165710636800,AstroSpectroSB1,user_dr3int5.nss_two_body_orbit
2021599221712843648,AstroSpectroSB1,user_dr3int5.nss_two_body_orbit
2040341359478725760,AstroSpectroSB1,user_dr3int5.nss_two_body_orbit
5302563088893246336,AstroSpectroSB1,user_dr3int5.nss_two_body_orbit
5532001405773194112,AstroSpectroSB1,user_dr3int5.nss_two_body_orbit
4856703118002928768,AstroSpectroSB1,user_dr3int5.nss_two_body_orbit
5935042889176829184,AstroSpectroSB1,user_dr3int5.nss_two_body_orbit
5446285923110849664,AstroSpectroSB1,user_dr3int5.nss_two_body_orbit
2073365710926830848,AstroSpectroSB1,user_dr3int5.nss_two_body_orbit
2015329016131769600,AstroSpectroSB1,user_dr3int5.nss_two_body_orbit
5991391249526861440,AstroSpectroSB1,user_dr3int5.nss_two_body_orbit
1561491847871239680,AstroSpectroSB1,user_dr3int5.nss_two_body_orbit
5439932150352739200,AstroSpectroSB1,user_dr3int5.nss_two_body_orbit
2040519656460996864,AstroSpectroSB1,user_dr3int5.nss_two_body_orbit
6012165903228001536,AstroSpectroSB1,user_dr3int5.nss_two_body_orbit
5527358614845955328,AstroSpectroSB1,user_dr3int5.nss_two_body_orbit
5387081894881149696,AstroSpectroSB1,user_dr3int5.nss_two_body_orbit
4461265753940394112,AstroSpectroSB1,user_dr3int5.nss_two_body_orbit
1807091070154734336,AstroSpectroSB1,user_dr3int5.nss_two_body_orbit
2168009988208980736,AstroSpectroSB1,user_dr3int5.nss_two_body_orbit
4589278353710611072,AstroSpectroSB1,user_dr3int5.nss_two_body_orbit
5356411018051767168,AstroSpectroSB1,user_dr3int5.nss_two_body_orbit
2016840123070019328,AstroSpectroSB1,user_dr3int5.nss_two_body_orbit
263593176728971392,AstroSpectroSB1,user_dr3int5.nss_two_body_orbit
6549418341457474048,AstroSpectroSB1,user_dr3int5.nss_two_body_orbit
5862152243280932864,AstroSpectroSB1,user_dr3int5.nss_two_body_orbit
5289742199192372096,AstroSpectroSB1,user_dr3int5.nss_two_body_orbit
4647703137431604224,AstroSpectroSB1,user_dr3int5.nss_two_body_orbit
5304810147073065600,AstroSpectroSB1,user_dr3int5.nss_two_body_orbit
2959788205650039040,AstroSpectroSB1,user_dr3int5.nss_two_body_orbit
2021226079306084224,AstroSpectroSB1,user_dr3int5.nss_two_body_orbit
1992674438038145664,AstroSpectroSB1,user_dr3int5.nss_two_body_orbit
2018928374868793088,AstroSpectroSB1,user_dr3int5.nss_two_body_orbit
2947799337025844224,AstroSpectroSB1,user_dr3int5.nss_two_body_orbit
273073853181265536,AstroSpectroSB1,user_dr3int5.nss_two_body_orbit
5598752520484057728,AstroSpectroSB1,user_dr3int5.nss_two_body_orbit
5614721273305439616,AstroSpectroSB1,user_dr3int5.nss_two_body_orbit
662406591247827328,AstroSpectroSB1,user_dr3int5.nss_two_body_orbit
5696566552355955712,AstroSpectroSB1,user_dr3int5.nss_two_body_orbit
472192385315258496,AstroSpectroSB1,user_dr3int5.nss_two_body_orbit
4040930155325680256,AstroSpectroSB1,user_dr3int5.nss_two_body_orbit
490156824763809280,AstroSpectroSB1,user_dr3int5.nss_two_body_orbit
6417581885063679872,AstroSpectroSB1,user_dr3int5.nss_two_body_orbit
2787374676354140928,AstroSpectroSB1,user_dr3int5.nss_two_body_orbit
5715487738723725568,AstroSpectroSB1,user_dr3int5.nss_two_body_orbit
4897482836046159488,AstroSpectroSB1,user_dr3int5.nss_two_body_orbit
5004156457739479680,AstroSpectroSB1,user_dr3int5.nss_two_body_orbit
5731609396674329216,AstroSpectroSB1,user_dr3int5.nss_two_body_orbit
473906901899722112,AstroSpectroSB1,user_dr3int5.nss_two_body_orbit
1861642549294401664,AstroSpectroSB1,user_dr3int5.nss_two_body_orbit
3013487254039417728,AstroSpectroSB1,user_dr3int5.nss_two_body_orbit
2792793241454438272,AstroSpectroSB1,user_dr3int5.nss_two_body_orbit
5847269975443171712,AstroSpectroSB1,user_dr3int5.nss_two_body_orbit
5698217984469655808,AstroSpectroSB1,user_dr3int5.nss_two_body_orbit
4520252937887998976,AstroSpectroSB1,user_dr3int5.nss_two_body_orbit
5936578872569238912,AstroSpectroSB1,user_dr3int5.nss_two_body_orbit
4819117103282120320,AstroSpectroSB1,user_dr3int5.nss_two_body_orbit
279879142960743424,AstroSpectroSB1,user_dr3int5.nss_two_body_orbit
5944460588555346432,AstroSpectroSB1,user_dr3int5.nss_two_body_orbit
242469634215243008,AstroSpectroSB1,user_dr3int5.nss_two_body_orbit
428461367605716352,AstroSpectroSB1,user_dr3int5.nss_two_body_orbit
2686974799288891904,AstroSpectroSB1,user_dr3int5.nss_two_body_orbit
417704884015452928,AstroSpectroSB1,user_dr3int5.nss_two_body_orbit
1984388312250040704,AstroSpectroSB1,user_dr3int5.nss_two_body_orbit
4624890367100822144,AstroSpectroSB1,user_dr3int5.nss_two_body_orbit
2001273379192154496,AstroSpectroSB1,user_dr3int5.nss_two_body_orbit
2923978451966018816,AstroSpectroSB1,user_dr3int5.nss_two_body_orbit
2994459174528983040,AstroSpectroSB1,user_dr3int5.nss_two_body_orbit
5543181072512713472,AstroSpectroSB1,user_dr3int5.nss_two_body_orbit
6412172420995884544,AstroSpectroSB1,user_dr3int5.nss_two_body_orbit
1965826498689204864,AstroSpectroSB1,user_dr3int5.nss_two_body_orbit
4247527359292299904,AstroSpectroSB1,user_dr3int5.nss_two_body_orbit
6073967630749324800,AstroSpectroSB1,user_dr3int5.nss_two_body_orbit
1086684214026442240,AstroSpectroSB1,user_dr3int5.nss_two_body_orbit
4588730384606125312,AstroSpectroSB1,user_dr3int5.nss_two_body_orbit
4546242850121400192,AstroSpectroSB1,user_dr3int5.nss_two_body_orbit
1979399862353907584,AstroSpectroSB1,user_dr3int5.nss_two_body_orbit
1887420255789173120,AstroSpectroSB1,user_dr3int5.nss_two_body_orbit
3484664682741047296,AstroSpectroSB1,user_dr3int5.nss_two_body_orbit
935140961615737600,AstroSpectroSB1,user_dr3int5.nss_two_body_orbit
5216771215930182912,AstroSpectroSB1,user_dr3int5.nss_two_body_orbit
6678530491511225856,AstroSpectroSB1,user_dr3int5.nss_two_body_orbit
3034568946400691328,AstroSpectroSB1,user_dr3int5.nss_two_body_orbit
4319125185679803136,AstroSpectroSB1,user_dr3int5.nss_two_body_orbit
1807523453102255360,AstroSpectroSB1,user_dr3int5.nss_two_body_orbit
4195670469615341824,AstroSpectroSB1,user_dr3int5.nss_two_body_orbit
5431602529441863808,AstroSpectroSB1,user_dr3int5.nss_two_body_orbit
6344822076754784512,AstroSpectroSB1,user_dr3int5.nss_two_body_orbit
5560949592724708096,AstroSpectroSB1,user_dr3int5.nss_two_body_orbit
3213127225265022592,AstroSpectroSB1,user_dr3int5.nss_two_body_orbit
1967012940457324928,AstroSpectroSB1,user_dr3int5.nss_two_body_orbit
5867969694933051520,AstroSpectroSB1,user_dr3int5.nss_two_body_orbit
2963704528627509504,AstroSpectroSB1,user_dr3int5.nss_two_body_orbit
4291256272457599744,AstroSpectroSB1,user_dr3int5.nss_two_body_orbit
2033938770161609600,AstroSpectroSB1,user_dr3int5.nss_two_body_orbit
412033740472141184,AstroSpectroSB1,user_dr3int5.nss_two_body_orbit
5443766254776676480,AstroSpectroSB1,user_dr3int5.nss_two_body_orbit
5442598745226436480,AstroSpectroSB1,user_dr3int5.nss_two_body_orbit
6385023146739914752,AstroSpectroSB1,user_dr3int5.nss_two_body_orbit
6410985090173577472,AstroSpectroSB1,user_dr3int5.nss_two_body_orbit
6135709739838873856,AstroSpectroSB1,user_dr3int5.nss_two_body_orbit
482944921838457472,AstroSpectroSB1,user_dr3int5.nss_two_body_orbit
6730527942591027968,AstroSpectroSB1,user_dr3int5.nss_two_body_orbit
3294560324888846848,AstroSpectroSB1,user_dr3int5.nss_two_body_orbit
1749665978702063872,AstroSpectroSB1,user_dr3int5.nss_two_body_orbit
2021471820142412800,AstroSpectroSB1,user_dr3int5.nss_two_body_orbit
4527738172510174464,AstroSpectroSB1,user_dr3int5.nss_two_body_orbit
241630363247656448,AstroSpectroSB1,user_dr3int5.nss_two_body_orbit
6402717553006455808,AstroSpectroSB1,user_dr3int5.nss_two_body_orbit
1274521310185040000,AstroSpectroSB1,user_dr3int5.nss_two_body_orbit
1951194124925312128,AstroSpectroSB1,user_dr3int5.nss_two_body_orbit
2548310508826815872,AstroSpectroSB1,user_dr3int5.nss_two_body_orbit
5630875882254212992,AstroSpectroSB1,user_dr3int5.nss_two_body_orbit
4297180204900541056,AstroSpectroSB1,user_dr3int5.nss_two_body_orbit
5873181826720727808,AstroSpectroSB1,user_dr3int5.nss_two_body_orbit
6449428238631439232,AstroSpectroSB1,user_dr3int5.nss_two_body_orbit
6507695482956918016,AstroSpectroSB1,user_dr3int5.nss_two_body_orbit
3207070874700458496,AstroSpectroSB1,user_dr3int5.nss_two_body_orbit
5382360523230123776,AstroSpectroSB1,user_dr3int5.nss_two_body_orbit
1853930987037966208,AstroSpectroSB1,user_dr3int5.nss_two_body_orbit
5229983948384715264,AstroSpectroSB1,user_dr3int5.nss_two_body_orbit
5976880547891973248,AstroSpectroSB1,user_dr3int5.nss_two_body_orbit
1372484325883849088,AstroSpectroSB1,user_dr3int5.nss_two_body_orbit
5312835581213768576,AstroSpectroSB1,user_dr3int5.nss_two_body_orbit
6837473281080637440,AstroSpectroSB1,user_dr3int5.nss_two_body_orbit
4903639070368866944,AstroSpectroSB1,user_dr3int5.nss_two_body_orbit
3431039542152836096,AstroSpectroSB1,user_dr3int5.nss_two_body_orbit
1899868136163243264,AstroSpectroSB1,user_dr3int5.nss_two_body_orbit
5955813935139541760,AstroSpectroSB1,user_dr3int5.nss_two_body_orbit
4791703701420731008,AstroSpectroSB1,user_dr3int5.nss_two_body_orbit
5850079747422048000,AstroSpectroSB1,user_dr3int5.nss_two_body_orbit
6492710243277208192,AstroSpectroSB1,user_dr3int5.nss_two_body_orbit
444602202603210624,AstroSpectroSB1,user_dr3int5.nss_two_body_orbit
508420984217876608,AstroSpectroSB1,user_dr3int5.nss_two_body_orbit
4243931887556089472,AstroSpectroSB1,user_dr3int5.nss_two_body_orbit
2219268670534944512,AstroSpectroSB1,user_dr3int5.nss_two_body_orbit
5267291202543484288,AstroSpectroSB1,user_dr3int5.nss_two_body_orbit
1775586419864996480,AstroSpectroSB1,user_dr3int5.nss_two_body_orbit
3120913109187822336,AstroSpectroSB1,user_dr3int5.nss_two_body_orbit
2921035055038124544,AstroSpectroSB1,user_dr3int5.nss_two_body_orbit
449538700568969728,AstroSpectroSB1,user_dr3int5.nss_two_body_orbit
3822053807157326976,AstroSpectroSB1,user_dr3int5.nss_two_body_orbit
4990971389177815808,AstroSpectroSB1,user_dr3int5.nss_two_body_orbit
5329110900234520448,AstroSpectroSB1,user_dr3int5.nss_two_body_orbit
1156562335499673728,AstroSpectroSB1,user_dr3int5.nss_two_body_orbit
1817314432332413184,AstroSpectroSB1,user_dr3int5.nss_two_body_orbit
904397658726230144,AstroSpectroSB1,user_dr3int5.nss_two_body_orbit
6847935580899109504,AstroSpectroSB1,user_dr3int5.nss_two_body_orbit
3131480652881373056,AstroSpectroSB1,user_dr3int5.nss_two_body_orbit
2163115924526117760,AstroSpectroSB1,user_dr3int5.nss_two_body_orbit
6729470143679252864,AstroSpectroSB1,user_dr3int5.nss_two_body_orbit
5338660502354794240,AstroSpectroSB1,user_dr3int5.nss_two_body_orbit
6251096205210445312,AstroSpectroSB1,user_dr3int5.nss_two_body_orbit
3087153296151068160,AstroSpectroSB1,user_dr3int5.nss_two_body_orbit
3374103973908764032,AstroSpectroSB1,user_dr3int5.nss_two_body_orbit
2632584501682868480,AstroSpectroSB1,user_dr3int5.nss_two_body_orbit
2074645709946407936,AstroSpectroSB1,user_dr3int5.nss_two_body_orbit
4215522564371563392,AstroSpectroSB1,user_dr3int5.nss_two_body_orbit
4140890021479767936,AstroSpectroSB1,user_dr3int5.nss_two_body_orbit
1334973936946797568,AstroSpectroSB1,user_dr3int5.nss_two_body_orbit
107511174677165440,AstroSpectroSB1,user_dr3int5.nss_two_body_orbit
6823572052491543424,AstroSpectroSB1,user_dr3int5.nss_two_body_orbit
5873296549544614144,AstroSpectroSB1,user_dr3int5.nss_two_body_orbit
4218238809066136960,AstroSpectroSB1,user_dr3int5.nss_two_body_orbit
1670963039463360512,AstroSpectroSB1,user_dr3int5.nss_two_body_orbit
1168945653927869440,AstroSpectroSB1,user_dr3int5.nss_two_body_orbit
4321412719641946496,AstroSpectroSB1,user_dr3int5.nss_two_body_orbit
1780344075398069760,AstroSpectroSB1,user_dr3int5.nss_two_body_orbit
1969959631625765632,AstroSpectroSB1,user_dr3int5.nss_two_body_orbit
2447375002095307392,AstroSpectroSB1,user_dr3int5.nss_two_body_orbit
3913486896315719424,AstroSpectroSB1,user_dr3int5.nss_two_body_orbit
5773153511521293312,AstroSpectroSB1,user_dr3int5.nss_two_body_orbit
5871142644990379776,AstroSpectroSB1,user_dr3int5.nss_two_body_orbit
5302650946745841792,AstroSpectroSB1,user_dr3int5.nss_two_body_orbit
570895303619197952,AstroSpectroSB1,user_dr3int5.nss_two_body_orbit
